FIT-SLAM -- Fisher Information and Traversability estimation-based Active SLAM for exploration in 3D environments

Active visual SLAM finds a wide array of applications in GNSS-Denied sub-terrain environments and outdoor environments for ground robots. To achieve robust localization and mapping accuracy, it is imperative to incorporate the perception considerations in the goal selection and path planning towards the goal during an exploration mission. Through this work, we propose FIT-SLAM (Fisher Information and Traversability estimation-based Active SLAM), a new exploration method tailored for unmanned ground vehicles (UGVs) to explore 3D environments. This approach is devised with the dual objectives of sustaining an efficient exploration rate while optimizing SLAM accuracy. Initially, an estimation of a global traversability map is conducted, which accounts for the environmental constraints pertaining to traversability. Subsequently, we propose a goal candidate selection approach along with a path planning method towards this goal that takes into account the information provided by the landmarks used by the SLAM backend to achieve robust localization and successful path execution . The entire algorithm is tested and evaluated first in a simulated 3D world, followed by a real-world environment and is compared to pre-existing exploration methods. The results obtained during this evaluation demonstrate a significant increase in the exploration rate while effectively minimizing the localization covariance.

==> Experiment-Data/LeoTest_greedy_loc_cov.csv <==
Time, Covariance
0.00000,0.02000
1.00000,0.02000
2.05000,0.02000
3.00000,0.02000
4.12000,0.02000
5.10000,0.02000
6.13000,0.02000
7.11000,0.02000
8.14000,0.02000
9.09000,0.02000
10.16000,0.02000
11.13000,0.03000
12.17000,0.03000
13.16000,0.03000
14.25000,0.03000
15.27000,0.03000
16.28000,0.03000
17.28000,0.03000
18.31000,0.03000
19.29000,0.03000
20.33000,0.03000
21.60000,0.03000
22.48000,0.04000
23.45000,0.04000
24.52000,0.04000
25.49000,0.05000
26.38000,0.05000
27.37000,0.05000
28.31000,0.05000
29.35000,0.05000
30.35000,0.06000
31.75000,0.06000
32.43000,0.06000
33.54000,0.07000
34.55000,0.07000
35.64000,0.07000
36.69000,0.07000
37.58000,0.07000
38.61000,0.07000
39.56000,0.07000
40.56000,0.07000
41.58000,0.07000
42.60000,0.07000
43.54000,0.07000
44.57000,0.07000
45.54000,0.07000
46.57000,0.07000
47.59000,0.08000
48.78000,0.08000
49.93000,0.08000
50.98000,0.08000
52.02000,0.09000
52.72000,0.09000
53.73000,0.09000
54.93000,0.10000
55.92000,0.10000
56.71000,0.10000
57.66000,0.11000
58.73000,0.11000
59.83000,0.11000
60.80000,0.11000
62.40000,0.12000
64.82000,0.12000
65.72000,0.12000
67.22000,0.12000
68.65000,0.12000
70.79000,0.12000
71.80000,0.12000
72.67000,0.12000
73.70000,0.12000
74.75000,0.12000
75.83000,0.13000
77.38000,0.13000
78.31000,0.13000
79.23000,0.13000
80.26000,0.13000
81.25000,0.13000
82.25000,0.13000
83.37000,0.13000
84.28000,0.13000
85.27000,0.13000
86.31000,0.13000
87.41000,0.13000
88.20000,0.13000
89.10000,0.14000
90.38000,0.14000
91.15000,0.14000
92.37000,0.14000
93.36000,0.14000
94.21000,0.14000
95.46000,0.14000
96.35000,0.14000
97.52000,0.14000
98.50000,0.14000
99.50000,0.14000
100.60000,0.14000
101.69000,0.14000
102.70000,0.14000
103.62000,0.15000
104.91000,0.15000
105.85000,0.15000
106.80000,0.16000
107.92000,0.16000
108.83000,0.16000
109.84000,0.16000
110.90000,0.16000
111.86000,0.16000
112.92000,0.16000
113.86000,0.16000
114.78000,0.16000
115.99000,0.16000
117.25000,0.16000
118.30000,0.16000
119.33000,0.16000
120.17000,0.17000
121.43000,0.17000
122.22000,0.17000
123.21000,0.17000
124.30000,0.18000
125.16000,0.18000
126.21000,0.18000
127.23000,0.19000
128.52000,0.19000
129.61000,0.14000
130.68000,0.15000
131.64000,0.15000
132.52000,0.15000
133.50000,0.15000
134.58000,0.15000
135.61000,0.15000
136.55000,0.15000
137.66000,0.15000
138.69000,0.15000
139.72000,0.15000
140.77000,0.15000
141.80000,0.15000
142.84000,0.15000
143.92000,0.16000
145.19000,0.16000
146.39000,0.16000
147.45000,0.16000
148.44000,0.17000
149.43000,0.17000
150.42000,0.17000
151.32000,0.18000
152.50000,0.18000
153.56000,0.18000
154.62000,0.19000
155.88000,0.19000
157.00000,0.19000
157.90000,0.19000
159.10000,0.20000
160.30000,0.20000
162.76000,0.20000
164.00000,0.21000
165.21000,0.21000
166.42000,0.21000
167.40000,0.22000
168.71000,0.22000
169.86000,0.22000
171.01000,0.22000
171.94000,0.22000
173.13000,0.22000
174.39000,0.22000
175.50000,0.22000
176.57000,0.22000
177.73000,0.22000
178.92000,0.22000
180.38000,0.22000
181.82000,0.22000
182.89000,0.23000
184.02000,0.23000
185.36000,0.20000
186.74000,0.21000
187.92000,0.21000
189.29000,0.21000
190.30000,0.22000
191.25000,0.22000
192.32000,0.22000
193.31000,0.22000
194.32000,0.22000
195.32000,0.22000
196.43000,0.22000
197.38000,0.22000
198.42000,0.22000
199.44000,0.22000
200.68000,0.23000
201.77000,0.23000
202.66000,0.23000
203.85000,0.23000
204.99000,0.23000
206.05000,0.24000
207.20000,0.24000
208.33000,0.24000
209.60000,0.25000
210.81000,0.25000
212.17000,0.25000
213.46000,0.26000
214.54000,0.26000
215.67000,0.26000
216.90000,0.26000
217.84000,0.26000
219.04000,0.26000
220.12000,0.26000
221.09000,0.26000
222.49000,0.26000
223.96000,0.26000
228.71000,0.26000
232.99000,0.26000
234.12000,0.26000
235.10000,0.26000
236.29000,0.26000
237.30000,0.26000
238.50000,0.26000
239.53000,0.26000
240.80000,0.26000
241.75000,0.26000
242.79000,0.26000
243.81000,0.26000
244.95000,0.26000
246.04000,0.26000
247.22000,0.26000
248.33000,0.26000
249.34000,0.26000
250.56000,0.26000
251.60000,0.26000
252.65000,0.27000
253.79000,0.27000
254.80000,0.27000
256.15000,0.28000
257.32000,0.28000
258.60000,0.28000
259.69000,0.29000
260.95000,0.29000
262.38000,0.29000
263.61000,0.29000
264.93000,0.29000
266.23000,0.29000
267.70000,0.29000
269.23000,0.29000
270.50000,0.29000
271.54000,0.29000
272.68000,0.29000
275.75000,0.29000
280.63000,0.29000
283.92000,0.29000
285.28000,0.29000
286.48000,0.29000
287.96000,0.29000
289.04000,0.29000
290.19000,0.29000
291.47000,0.29000
292.55000,0.29000
293.56000,0.29000
294.72000,0.29000
295.88000,0.29000
296.92000,0.29000
298.17000,0.29000
299.43000,0.29000
300.94000,0.29000
302.12000,0.29000
303.70000,0.29000
305.11000,0.29000
306.44000,0.29000
307.60000,0.29000
309.01000,0.29000
310.40000,0.30000
311.87000,0.30000
313.24000,0.30000
314.63000,0.31000
315.95000,0.31000
317.19000,0.31000
318.40000,0.31000
319.60000,0.31000
320.78000,0.32000
322.07000,0.32000
323.60000,0.32000
325.05000,0.33000
326.32000,0.33000
327.51000,0.33000
328.82000,0.34000
330.22000,0.34000
331.48000,0.34000
333.01000,0.34000
334.36000,0.34000
335.79000,0.34000
337.22000,0.34000
338.53000,0.34000
340.00000,0.35000
341.39000,0.35000
342.85000,0.35000
344.02000,0.35000
345.35000,0.36000
346.59000,0.36000
348.09000,0.36000
350.00000,0.37000
351.86000,0.37000
353.40000,0.37000
355.01000,0.37000
356.86000,0.54000
358.66000,0.54000
360.22000,0.54000
361.89000,0.54000
363.57000,0.54000
365.64000,0.54000
367.78000,0.54000
370.14000,0.54000
372.07000,0.54000
374.17000,0.54000
376.57000,0.54000
378.54000,0.54000
380.62000,0.51000
385.35000,0.51000
386.82000,0.51000
388.27000,0.52000
389.86000,0.52000
391.55000,0.52000
393.17000,0.52000
394.88000,0.52000
399.21000,0.52000
405.06000,0.53000
407.34000,0.54000
409.20000,0.54000
411.36000,0.53000
413.86000,0.54000
416.05000,0.53000
418.34000,0.53000
420.29000,0.53000
422.30000,0.53000
424.06000,0.53000
425.49000,0.53000
427.02000,0.53000
428.52000,0.53000
429.95000,0.53000
431.39000,0.53000
433.28000,0.53000
435.06000,0.53000
436.68000,0.53000
438.51000,0.53000
440.10000,0.53000
441.88000,0.53000
443.39000,0.53000
444.80000,0.53000
446.17000,0.53000
448.08000,0.53000
449.84000,0.53000
451.62000,0.53000
453.50000,0.53000
455.90000,0.53000
462.16000,0.53000
465.16000,0.53000
466.89000,0.53000
468.58000,0.53000
470.42000,0.53000
472.25000,0.53000
474.68000,0.53000
476.97000,0.53000
478.96000,0.53000
480.73000,0.53000
482.52000,0.53000
493.32000,0.53000
495.72000,0.53000
498.29000,0.53000
501.13000,0.53000
503.34000,0.53000
505.83000,0.53000
508.06000,0.53000
510.10000,0.53000
512.08000,0.53000
514.17000,0.53000
516.33000,0.53000
518.68000,0.53000
521.26000,0.54000
523.43000,0.50000
525.26000,0.51000
526.99000,0.51000
529.18000,0.51000
531.00000,0.52000
532.92000,0.52000
534.74000,0.52000
536.49000,0.52000
538.28000,0.52000
540.24000,0.52000
542.11000,0.52000
544.19000,0.52000
545.90000,0.52000
547.91000,0.52000
549.89000,0.52000
551.79000,0.52000
553.63000,0.52000
555.49000,0.52000
557.84000,0.52000
559.84000,0.52000
562.13000,0.52000
563.95000,0.52000
566.15000,0.52000
568.37000,0.52000
570.71000,0.52000
573.26000,0.52000
575.89000,0.52000
578.55000,0.52000
590.03000,0.52000
592.46000,0.52000
596.99000,0.52000
599.02000,0.52000
600.92000,0.52000
603.06000,0.52000
604.94000,0.52000
606.92000,0.52000
608.65000,0.52000
610.61000,0.52000
612.42000,0.52000
614.19000,0.52000
616.16000,0.52000
618.32000,0.52000
620.79000,0.52000
622.65000,0.52000
624.49000,0.53000
626.38000,0.53000
628.43000,0.53000
630.18000,0.54000
631.93000,0.54000
633.65000,0.54000
635.39000,0.54000
637.07000,0.54000
638.59000,0.54000
640.15000,0.54000
641.66000,0.55000
643.43000,0.55000
644.93000,0.55000
647.34000,0.55000
649.20000,0.55000
651.08000,0.55000
653.33000,0.55000
655.17000,0.56000
657.06000,0.56000
659.52000,0.56000
662.25000,0.57000
664.45000,0.57000
667.29000,0.57000
669.40000,0.57000
671.53000,0.57000
673.54000,0.57000
675.41000,0.57000
677.45000,0.57000
679.80000,0.57000
682.05000,0.57000
684.54000,0.57000
686.58000,0.57000
688.32000,0.57000
690.41000,0.57000
692.59000,0.57000
694.42000,0.57000
696.40000,0.57000
698.44000,0.58000
700.44000,0.58000
702.20000,0.58000
703.96000,0.58000
705.80000,0.59000
707.59000,0.59000
709.53000,0.59000
711.34000,0.60000
713.07000,0.60000
715.01000,0.60000
717.01000,0.61000
718.83000,0.61000
720.90000,0.61000
722.99000,0.61000
724.91000,0.62000
727.19000,0.62000
729.15000,0.62000
731.11000,0.62000
733.29000,0.62000
735.42000,0.62000
737.45000,0.62000
739.42000,0.62000
741.38000,0.62000
743.78000,0.62000
746.04000,0.62000
748.44000,0.62000
750.70000,0.62000
752.65000,0.62000
754.78000,0.62000
756.90000,0.62000
758.83000,0.62000
760.87000,0.62000
762.77000,0.62000
764.64000,0.62000
766.65000,0.63000
768.56000,0.63000
770.61000,0.63000
772.98000,0.63000
775.23000,0.63000
777.51000,0.63000
779.69000,0.63000
781.56000,0.63000
783.86000,0.64000
785.98000,0.64000
788.58000,0.64000
790.80000,0.64000
792.94000,0.64000
794.90000,0.64000
797.01000,0.64000
799.22000,0.64000
801.21000,0.65000
803.14000,0.65000
804.92000,0.65000
807.59000,0.66000
809.92000,0.66000
812.19000,0.66000
814.31000,0.67000
816.56000,0.67000
818.69000,0.67000
821.13000,0.67000
823.55000,0.67000
825.59000,0.67000
827.79000,0.67000
830.40000,0.67000
833.16000,0.68000
835.93000,0.68000
838.16000,0.68000
840.72000,0.69000
842.97000,0.69000
844.95000,0.69000
847.26000,0.70000
849.32000,0.70000
851.54000,0.70000
854.13000,0.70000
856.78000,0.71000
859.04000,0.71000
861.32000,0.71000
863.39000,0.71000
865.64000,0.71000
868.21000,0.71000
870.47000,0.71000
872.72000,0.71000
874.93000,0.72000
877.61000,0.72000
880.24000,0.72000
883.09000,0.73000
885.54000,0.73000
888.17000,0.73000
891.21000,0.73000
893.70000,0.74000
896.45000,0.74000
899.17000,0.74000
901.63000,0.74000
904.36000,0.74000
906.94000,0.74000
909.40000,0.74000
911.77000,0.74000
913.93000,0.74000
916.31000,0.74000
918.63000,0.74000
921.18000,0.74000
923.62000,0.75000
925.87000,0.75000
928.18000,0.75000
930.91000,0.76000
933.39000,0.76000
936.27000,0.76000
939.28000,0.76000
941.96000,0.77000
944.47000,0.77000
948.01000,0.77000
950.90000,0.78000
953.32000,0.78000
955.99000,0.78000
958.60000,0.78000
961.43000,0.78000
963.77000,0.78000
966.06000,0.79000
968.56000,0.79000
971.07000,0.79000
973.39000,0.79000
975.78000,0.80000
978.13000,0.80000
980.37000,0.80000
982.62000,0.81000
985.56000,0.81000
988.18000,0.81000
990.62000,0.81000
993.26000,0.81000
995.93000,0.81000
998.53000,0.81000
1001.06000,0.81000
1003.72000,0.81000
1006.23000,0.81000
1008.48000,0.81000
1010.95000,0.82000
1014.06000,0.62000
1017.09000,0.64000
1020.40000,0.65000
1022.99000,0.65000
1026.03000,0.68000
1028.86000,0.68000
1031.62000,0.68000
1034.23000,0.68000
1037.03000,0.68000
1039.70000,0.68000
1042.74000,0.68000
1045.38000,0.68000
1048.02000,0.68000
1050.55000,0.68000
1053.16000,0.68000
1056.14000,0.69000
1059.39000,0.61000
1062.07000,0.61000
1065.20000,0.61000
1068.14000,0.62000
1070.92000,0.62000
1073.66000,0.62000
1076.56000,0.62000
1079.52000,0.62000
1082.74000,0.62000
1085.66000,0.62000
1088.50000,0.62000
1091.20000,0.62000
1094.34000,0.62000
1097.53000,0.62000
1100.93000,0.62000
1103.96000,0.62000
1106.96000,0.62000
1109.53000,0.62000
1112.25000,0.62000
1115.38000,0.62000
1118.23000,0.62000
1120.94000,0.62000
1123.91000,0.62000
1126.71000,0.62000
1129.60000,0.62000
1132.35000,0.62000
1135.00000,0.62000
1137.81000,0.62000
1141.11000,0.62000
1143.70000,0.63000
1147.10000,0.63000
1149.93000,0.63000
1152.77000,0.64000
1155.61000,0.64000
1158.34000,0.64000
1160.88000,0.64000
1164.03000,0.65000
1167.28000,0.65000
1169.99000,0.65000
1173.24000,0.66000
1176.12000,0.66000
1179.95000,0.66000
1188.38000,0.67000
1191.43000,0.67000
1194.17000,0.67000
1197.16000,0.67000
1200.07000,0.67000
1202.86000,0.67000
1205.84000,0.67000
1208.70000,0.67000
1211.81000,0.67000
1214.91000,0.67000
1217.66000,0.67000
1220.49000,0.67000
1223.19000,0.67000
1225.98000,0.67000
1228.91000,0.67000
1231.93000,0.67000
1234.69000,0.67000
1237.55000,0.67000
1240.29000,0.67000
1243.22000,0.67000
1246.04000,0.67000
1248.91000,0.67000
1252.09000,0.67000
1255.17000,0.67000
1257.75000,0.67000
1260.50000,0.68000
1263.51000,0.68000
1266.20000,0.68000
1269.28000,0.68000
1271.85000,0.68000
1274.68000,0.68000
1277.31000,0.68000
1279.95000,0.68000
1282.83000,0.69000
1285.71000,0.69000
1288.58000,0.69000
1291.65000,0.70000
1294.60000,0.70000
1297.47000,0.70000
1300.46000,0.70000
1303.04000,0.70000
1305.65000,0.70000
1308.40000,0.70000
1311.24000,0.70000
1314.32000,0.70000
1317.21000,0.70000
1320.08000,0.70000
1323.06000,0.70000
1325.71000,0.70000
1328.70000,0.70000
1331.66000,0.71000
1335.22000,0.71000
1338.33000,0.71000
1341.33000,0.72000
1344.44000,0.72000
1347.73000,0.72000
1350.89000,0.73000
1354.33000,0.73000
1357.59000,0.73000
1360.57000,0.73000
1363.92000,0.74000
1366.84000,0.74000
1369.86000,0.74000
1372.85000,0.74000
1376.29000,0.74000
1379.56000,0.74000
1382.79000,0.75000
1385.87000,0.75000
1389.19000,0.75000
1392.48000,0.76000
1395.75000,0.76000
1399.31000,0.76000
1402.20000,0.76000
1405.33000,0.76000
1408.30000,0.76000
1411.53000,0.76000
1414.36000,0.77000
1417.43000,0.77000
1420.34000,0.77000
1423.43000,0.78000
1426.46000,0.78000
1429.55000,0.78000
1432.74000,0.79000
1436.31000,0.79000
1439.59000,0.79000
1442.62000,0.79000
1445.92000,0.79000
1449.30000,0.79000
1452.89000,0.79000
1456.07000,0.80000
1458.88000,0.80000
1462.45000,0.80000
1465.43000,0.81000
1468.68000,0.81000
1471.98000,0.81000
1475.11000,0.82000
1478.62000,0.82000
1482.12000,0.82000
1485.74000,0.82000
1488.83000,0.82000
1491.75000,0.82000
1494.42000,0.82000
1497.78000,0.83000
1500.75000,0.83000
1504.13000,0.83000
1507.19000,0.84000
1510.43000,0.84000
1513.72000,0.84000
1517.09000,0.84000
1520.46000,0.84000
1523.90000,0.84000
1527.08000,0.84000
1537.13000,0.84000
1540.85000,0.84000
1544.43000,0.84000
1548.60000,0.84000
1551.93000,0.84000
1555.65000,0.84000
1558.87000,0.85000
1562.52000,0.85000
1566.05000,0.85000
1569.62000,0.85000
1573.08000,0.86000
1576.59000,0.86000
1579.63000,0.86000
1583.03000,0.87000
1586.19000,0.87000
1589.45000,0.87000
1593.42000,0.87000
1597.17000,0.87000
1600.57000,0.88000
1604.30000,0.88000
1608.22000,0.88000
1611.95000,0.88000
1615.47000,0.88000
1618.74000,0.88000
1622.42000,0.88000
1626.08000,0.88000
1630.51000,0.88000
1633.89000,0.89000
1637.61000,1.50000
1641.95000,1.50000
1645.48000,1.50000
1648.95000,1.51000
1652.49000,1.51000
1656.12000,1.51000
1659.52000,1.51000
1662.89000,1.51000
1666.46000,1.51000
1669.73000,1.51000
1673.21000,1.51000
1676.84000,1.51000
1679.92000,1.52000
1683.68000,1.52000
1686.99000,1.52000
1690.47000,1.52000
1694.13000,1.53000
1697.64000,1.53000
1701.16000,1.53000
1704.87000,1.53000
1708.41000,1.53000
1711.95000,1.54000
1715.41000,1.54000
1719.51000,1.62000
1723.20000,1.92000
1727.02000,2.26000
1731.56000,2.26000
1735.49000,2.26000
1739.11000,2.26000
1743.01000,2.26000
1746.43000,2.26000
1750.02000,2.26000
1753.62000,2.27000
1757.04000,2.27000
1760.24000,2.27000
1763.61000,2.28000
1767.02000,2.28000
1770.67000,2.28000
1774.26000,2.29000
1777.88000,2.29000
1781.26000,2.29000
1784.92000,2.29000
1788.47000,2.29000
1791.92000,2.29000
1795.52000,2.29000
1799.03000,2.29000
1802.90000,2.29000
1806.47000,2.29000
1810.62000,2.30000
1813.95000,2.30000
1817.51000,2.30000
1821.95000,2.31000
1825.39000,2.31000
1828.85000,2.31000
1832.32000,2.31000
1836.34000,2.31000
1840.25000,2.31000
1843.83000,2.31000
1847.63000,2.31000
1851.49000,2.31000
1854.45000,2.32000
1857.59000,2.32000
1860.73000,2.32000
1863.91000,2.32000
1866.93000,2.32000
1869.89000,2.32000
1873.47000,2.33000
1876.70000,2.33000
1880.42000,2.33000
1883.74000,2.34000
1887.42000,2.34000
1891.16000,2.34000
1894.61000,2.35000
1898.08000,2.35000
1902.26000,2.35000
1906.38000,2.35000
1909.95000,2.36000
1913.69000,2.36000
1917.84000,2.36000
1921.97000,2.37000
1926.34000,2.37000
1930.29000,2.37000
1934.17000,2.37000
1937.92000,2.37000
1941.84000,2.38000
1945.89000,2.38000
1950.01000,1.83000
1954.30000,1.84000
1958.01000,1.84000
1962.08000,1.84000
1965.79000,1.84000
1969.74000,1.84000
1973.46000,1.84000
1977.58000,1.84000
1980.92000,1.84000
1984.50000,1.84000
1988.44000,1.84000
1992.77000,1.84000
1996.61000,1.84000
2000.27000,1.84000
2005.10000,1.84000
2008.79000,1.84000
2012.35000,1.84000
2017.27000,1.84000
2020.79000,1.84000
2024.48000,1.84000
2028.04000,1.84000
2031.97000,1.84000
2035.67000,1.84000
2039.65000,1.84000
2043.83000,1.84000
2047.61000,1.84000
2051.54000,1.83000
2056.07000,1.84000
2060.49000,1.84000
2064.35000,1.84000
2068.83000,1.84000
2073.14000,1.85000
2077.29000,1.85000
2081.23000,1.85000
2085.78000,1.86000
2089.97000,1.86000
2093.88000,1.86000
2098.46000,1.86000
2102.97000,1.86000
2107.88000,1.86000
2112.24000,1.86000
2116.10000,1.86000
2120.28000,1.86000
2124.34000,1.87000
2128.84000,1.87000
2132.75000,1.87000
2137.15000,1.87000
2141.28000,1.88000
2146.31000,1.88000
2150.30000,1.88000
2154.17000,1.89000
2158.62000,1.89000
2162.78000,1.89000
2166.88000,1.89000
2171.12000,1.89000
2175.90000,1.90000
2180.46000,1.90000
2184.85000,1.90000
2189.00000,1.90000
2192.95000,1.90000
2196.73000,1.90000
2200.99000,1.90000
2205.44000,1.90000
2209.62000,1.90000
2213.86000,1.90000
2218.49000,1.90000
2222.88000,1.90000
2227.56000,1.90000
2231.97000,1.72000
2236.23000,1.73000
2241.17000,1.73000
2245.47000,1.73000
2249.63000,1.73000
2254.50000,1.74000
2258.51000,1.74000
2262.49000,1.74000
2266.72000,1.75000
2270.65000,1.75000
2275.09000,1.75000
2279.05000,1.75000
2283.74000,1.75000
2287.68000,1.76000
2291.81000,1.76000
2295.96000,1.76000
2300.08000,1.76000
2304.52000,1.76000
2308.90000,1.76000
2313.94000,1.29000
2318.25000,1.29000
2323.53000,2.02000
2328.00000,2.02000
2333.10000,2.13000
2337.32000,2.13000
2341.27000,2.13000
2345.37000,2.13000
2349.91000,2.13000
2354.25000,2.14000
2359.22000,0.98000
2363.88000,0.94000
2368.63000,0.94000
2373.29000,0.94000
2378.25000,0.95000
2383.08000,0.95000
2387.71000,0.95000
2392.57000,0.95000
2396.48000,0.95000
2401.20000,0.95000
2405.41000,0.95000
2409.58000,0.95000
2413.70000,0.95000
2418.56000,0.95000
2422.70000,0.95000
2426.69000,0.95000
2431.50000,0.95000
2435.70000,0.95000
2440.01000,0.95000
2445.39000,0.95000
2449.83000,0.95000
2454.84000,0.96000
2459.23000,0.96000
2463.39000,0.96000
2467.37000,0.97000
2471.07000,0.97000
2474.46000,0.97000
2478.33000,0.98000
2482.48000,0.98000
2486.14000,0.98000
2489.77000,0.98000
2493.66000,0.98000
2497.34000,0.98000
2501.30000,0.98000
2504.73000,0.99000
2508.30000,0.99000
2511.96000,0.99000
2515.58000,0.99000
2519.14000,0.99000
2522.94000,0.99000
2526.45000,0.99000
2529.93000,0.99000
2533.44000,1.00000
2536.99000,1.00000
2540.24000,1.00000
2543.72000,1.00000
2547.21000,1.00000
2550.83000,1.00000
2554.65000,1.00000
2558.64000,1.00000
2562.28000,1.00000
2566.14000,1.00000
2569.61000,1.00000
2573.51000,1.00000
2577.63000,1.00000
2580.91000,1.00000
2584.48000,1.00000
2588.14000,1.00000
2591.93000,1.00000
2595.70000,1.00000
2599.29000,1.01000
2602.74000,1.01000
2606.19000,1.01000
2610.09000,1.01000
2613.99000,1.01000
2617.34000,1.01000
2620.73000,1.01000
2624.17000,1.01000
2630.68000,1.01000
2631.04000,1.01000
2634.75000,1.01000
2638.54000,1.01000
2641.82000,1.01000
2645.51000,1.01000
2648.95000,1.01000
2652.49000,1.01000
2656.09000,1.01000
2659.67000,1.01000
2663.22000,1.01000
2666.84000,1.01000
2670.82000,1.01000
2674.29000,1.02000
2677.80000,1.02000
2683.22000,1.02000
2686.93000,1.03000
2690.85000,1.03000
2695.03000,1.03000
2698.61000,1.03000
2702.33000,1.03000
2706.16000,1.04000
2710.02000,1.04000
2713.59000,1.04000
2718.16000,1.85000
2721.76000,1.85000
2726.03000,1.85000
2730.04000,1.82000
2734.30000,1.84000
2738.44000,2.11000
2742.61000,2.22000
2746.90000,2.22000
2750.46000,2.22000
2754.01000,2.22000
2758.19000,2.23000
2762.81000,2.18000
2767.28000,2.18000
2771.26000,2.19000
2775.12000,2.19000
2779.62000,2.19000
2784.52000,2.19000
2788.91000,2.20000
2793.02000,2.20000
2797.95000,1.72000
2802.13000,1.72000
2807.06000,1.72000
2811.44000,1.25000
2815.89000,1.36000
2819.85000,1.36000
2823.71000,1.36000
2827.62000,1.36000
2831.44000,1.37000
2835.37000,1.37000
2839.72000,1.37000
2843.68000,1.37000
2848.27000,1.37000
2852.77000,1.37000
2857.40000,1.37000
2861.23000,1.37000
2865.69000,1.37000
2869.66000,1.37000
2874.03000,1.38000
2878.08000,1.38000
2882.07000,1.38000
2885.99000,1.38000
2890.72000,1.38000
2894.67000,1.39000
2898.65000,1.39000
2902.97000,1.39000
2907.02000,1.39000
2911.20000,1.39000
2915.04000,1.39000
2919.67000,1.39000
2923.85000,1.40000
2927.92000,1.40000
2932.79000,1.40000
2937.26000,1.40000
2941.38000,1.40000
2945.95000,1.40000
2950.65000,1.41000
2955.50000,1.18000
2960.13000,1.25000
2964.71000,1.23000
2968.47000,1.23000
2973.27000,1.24000
2977.50000,1.24000
2981.50000,1.24000
2986.68000,1.24000
2992.13000,1.25000
2996.90000,1.25000
3001.94000,1.21000
3007.41000,1.20000
3011.93000,1.20000
3016.97000,1.21000
3021.71000,1.21000
3026.04000,1.21000
3030.84000,1.21000
3035.04000,1.21000
3040.22000,1.21000
3044.49000,1.22000
3049.07000,1.22000
3053.37000,1.22000
3057.92000,1.22000
3062.55000,1.22000
3067.16000,1.22000
3071.97000,1.22000
3077.56000,1.22000
3083.19000,1.22000
3087.36000,1.23000
3091.93000,1.23000
3096.49000,1.23000
3100.70000,1.23000
3105.64000,1.24000
3109.81000,1.24000
3114.91000,1.24000
3119.11000,1.24000
3123.54000,1.24000
3127.93000,1.24000
3132.62000,1.24000
3136.60000,1.24000
3141.45000,1.24000
3146.15000,1.25000
3151.17000,1.25000
3155.58000,1.25000
3159.78000,1.26000
3164.43000,1.26000
3169.78000,1.26000
3174.10000,1.26000
3178.76000,1.27000
3182.93000,1.27000
3187.52000,1.27000
3191.64000,1.27000
3195.95000,1.27000
3199.87000,1.28000
3203.86000,1.28000
3208.81000,1.28000
3213.77000,1.29000
3218.65000,1.29000
3223.41000,1.29000
3227.77000,1.29000
3232.33000,1.29000
3235.88000,1.30000
3239.44000,1.30000
3243.51000,1.30000
3247.90000,1.31000
3252.32000,1.31000
3256.78000,1.31000
3260.87000,1.31000
3265.57000,1.31000
3269.79000,1.31000
3273.79000,1.31000
3278.12000,1.31000
3281.82000,1.32000
3286.43000,1.32000
3291.01000,1.32000
3295.98000,1.32000
3300.40000,1.32000
3304.25000,1.33000
3308.76000,1.33000
3313.53000,1.33000
3318.07000,1.33000
3322.73000,1.34000
3326.91000,1.34000
3331.78000,1.34000
3336.81000,1.34000
3341.57000,1.34000
3346.11000,1.34000
3350.28000,1.34000
3355.01000,1.35000
3371.09000,1.35000
3375.23000,1.35000
3379.26000,1.35000
3383.21000,1.35000
3387.31000,1.35000
3391.26000,1.35000
3395.71000,1.35000

==> Experiment-Data/LeoTest_greedy_map_data_coverage.csv <==
Time, MapData
0.00000,100.00000
39.07000,96.06800
68.44000,93.70800
82.48000,93.60400
95.53000,93.53200
113.58000,92.74000
136.63000,91.34800
172.70000,88.24800
219.79000,86.68800
281.01000,85.72000
342.11000,83.33200
403.22000,82.00400
464.48000,81.40800
525.74000,81.40800
586.89000,81.44400
648.09000,80.32000
665.17000,80.24800
676.29000,80.24800
687.39000,80.24800
706.46000,80.24400
725.54000,79.30400
771.68000,79.16800
788.74000,79.00000
799.82000,79.00000
820.89000,77.24000
863.00000,75.52000
902.13000,73.14400
913.26000,73.12800
924.37000,73.12800
954.59000,70.19200
991.68000,68.02000
1002.77000,68.02000
1036.87000,66.51600
1047.96000,66.51600
1079.04000,66.18400
1090.14000,66.18400
1101.31000,66.18400
1112.38000,66.18400
1123.44000,66.18400
1134.54000,66.18400
1145.64000,66.18400
1163.73000,65.90800
1188.82000,65.71200
1199.90000,65.53600
1216.01000,64.97200
1227.09000,64.00400
1238.18000,64.00400
1249.29000,64.00400
1260.39000,64.00400
1271.49000,62.54400
1294.64000,62.23200
1311.71000,62.22800
1322.77000,62.22800
1333.85000,62.22800
1368.95000,60.40400
1406.05000,58.94400
1442.16000,57.16800
1479.28000,54.87200
1510.40000,53.78400
1521.48000,53.78000
1532.56000,53.78000
1543.75000,53.78000
1554.82000,53.78000
1585.96000,53.77600
1611.08000,53.63600
1622.17000,53.63600
1658.31000,53.04800
1669.41000,53.04800
1705.54000,52.44800
1740.65000,52.42400
1778.77000,51.40800
1789.86000,51.40800
1828.01000,49.44800
1889.15000,49.28400
1929.29000,47.49600
1990.42000,47.54800
2051.54000,47.54800
2093.68000,46.15600
2105.78000,46.15600
2116.91000,46.15600
2162.04000,45.94400
2187.16000,45.89200
2198.28000,45.89200
2209.40000,45.89200
2220.49000,45.89200
2231.57000,45.89200
2275.68000,45.80800
2290.77000,45.80800
2301.94000,45.80800
2363.06000,44.91200
2383.15000,44.72800
2394.30000,44.72800
2405.40000,44.72800
2416.51000,44.72800
2427.60000,44.72800
2440.69000,44.72800
2483.90000,43.81200
2511.00000,43.33200
2523.08000,42.76000
2539.19000,41.98400
2550.28000,41.49200
2561.38000,41.49200
2572.55000,41.49200
2589.66000,40.68800
2601.82000,40.24400
2613.92000,39.89600
2625.01000,39.68400
2636.09000,39.68400
2647.19000,39.68400
2665.28000,39.64800
2676.49000,39.49600
2690.59000,38.45200
2721.69000,37.91200
2749.79000,37.63600
2790.97000,37.56000
2818.09000,37.00400
2839.19000,36.84400
2854.33000,36.75600
2865.42000,36.58400
2884.67000,36.53600
2907.78000,36.35600
2965.92000,36.15600
3027.20000,36.08800
3053.31000,36.08800
3064.50000,36.08400
3075.61000,36.08400
3086.73000,36.08400
3106.84000,35.72000
3117.98000,35.30000
3129.08000,35.30000
3140.20000,35.30000
3162.31000,33.09600
3182.41000,32.86000
3193.50000,32.25600
3224.60000,30.49200
3253.77000,28.37600
3264.90000,28.28800
3294.01000,27.45600
3355.18000,27.28000
3377.29000,26.46800
3388.38000,26.08400

==> Experiment-Data/LeoTest_ours_loc_cov.csv <==
Time, Covariance
0.00000,0.00000
0.78000,0.00000
1.57000,0.00000
2.61000,0.00000
3.59000,0.00000
4.34000,0.00000
5.06000,0.00000
5.81000,0.00000
6.78000,0.00000
7.45000,0.00000
8.46000,0.00000
9.24000,0.00000
9.95000,0.00000
10.66000,0.00000
11.37000,0.00000
12.04000,0.00000
12.94000,0.00000
13.66000,0.00000
14.33000,0.00000
15.31000,0.00000
15.99000,0.00000
16.90000,0.00000
17.81000,0.00000
18.52000,0.00000
19.21000,0.00000
20.23000,0.00000
20.92000,0.00000
21.59000,0.00000
22.55000,0.00000
23.53000,0.00000
24.26000,0.00000
25.21000,0.00000
25.91000,0.00000
26.64000,0.00000
27.31000,0.00000
28.00000,0.00000
28.70000,0.00000
29.66000,0.00000
30.37000,0.00000
31.40000,0.00000
32.10000,0.00000
33.09000,0.00000
34.01000,0.00000
34.69000,0.00000
35.35000,0.00000
36.25000,0.00000
36.94000,0.00000
37.63000,0.00000
38.35000,0.00000
39.00000,0.00000
39.73000,0.00000
40.44000,0.00000
41.16000,0.00000
41.81000,0.00000
42.54000,0.00000
43.25000,0.00000
43.94000,0.00000
44.61000,0.00000
45.30000,0.00000
45.98000,0.00000
46.73000,0.00000
47.54000,0.00000
48.93000,0.00000
49.99000,0.00000
50.71000,0.00000
51.53000,0.00000
52.30000,0.00000
55.50000,0.00000
57.46000,0.00000
58.89000,0.00000
60.58000,0.00000
61.91000,0.00000
62.95000,0.00000
63.51000,0.00000
64.61000,0.00000
65.28000,0.00000
66.22000,0.00000
66.92000,0.00000
67.61000,0.00000
68.53000,0.00000
69.22000,0.00000
69.94000,0.00000
70.71000,0.00000
72.39000,0.00000
142.80000,0.00000
143.44000,0.00000
144.05000,0.00000
144.72000,0.00000
145.39000,0.00000
146.09000,0.00000
146.73000,0.00000
147.41000,0.00000
148.05000,0.00000
148.75000,0.00000
149.43000,0.00000
150.10000,0.00000
151.02000,0.00000
152.49000,0.00000
154.49000,0.00000
158.35000,0.00000
160.62000,0.00000
163.50000,0.00000
164.71000,0.00000
166.55000,0.00000
167.30000,0.00000
168.02000,0.00000
168.56000,0.00000
169.37000,0.00000
170.18000,0.00000
171.17000,0.01000
172.07000,0.01000
174.39000,0.01000
176.69000,0.01000
177.45000,0.01000
178.32000,0.01000
178.94000,0.01000
179.67000,0.01000
180.27000,0.01000
181.27000,0.01000
182.66000,0.01000
183.46000,0.01000
184.34000,0.01000
184.85000,0.01000
185.64000,0.01000
187.12000,0.01000
188.57000,0.01000
190.07000,0.01000
191.29000,0.01000
191.87000,0.02000
192.78000,0.02000
193.25000,0.02000
193.90000,0.02000
194.57000,0.02000
195.26000,0.02000
195.99000,0.02000
196.58000,0.02000
197.26000,0.02000
197.91000,0.03000
198.59000,0.03000
199.48000,0.03000
200.17000,0.03000
200.79000,0.04000
201.35000,0.04000
202.22000,0.04000
202.87000,0.04000
203.56000,0.04000
204.17000,0.04000
204.91000,0.05000
205.66000,0.05000
206.28000,0.05000
206.98000,0.05000
207.59000,0.05000
208.36000,0.06000
209.23000,0.03000
209.71000,0.03000
210.30000,0.03000
211.38000,0.02000
212.20000,0.02000
212.81000,0.02000
213.26000,0.03000
214.34000,0.03000
214.81000,0.03000
215.47000,0.03000
216.40000,0.02000
217.06000,0.02000
217.84000,0.02000
218.88000,0.02000
219.73000,0.02000
220.51000,0.02000
221.37000,0.02000
222.29000,0.03000
222.86000,0.03000
223.81000,0.03000
224.65000,0.03000
225.58000,0.03000
226.51000,0.03000
227.39000,0.03000
228.16000,0.03000
228.83000,0.03000
229.49000,0.03000
230.19000,0.03000
230.84000,0.03000
231.67000,0.03000
232.42000,0.03000
233.14000,0.03000
233.86000,0.03000
234.54000,0.03000
235.32000,0.03000
236.04000,0.03000
236.74000,0.03000
237.48000,0.03000
238.19000,0.03000
238.87000,0.03000
239.53000,0.03000
240.26000,0.03000
240.91000,0.04000
241.95000,0.04000
242.70000,0.04000
243.35000,0.04000
244.09000,0.04000
244.80000,0.04000
245.64000,0.04000
246.31000,0.04000
247.01000,0.04000
247.74000,0.04000
248.54000,0.04000
249.38000,0.04000
250.72000,0.05000
256.13000,0.05000
259.06000,0.05000
259.95000,0.05000
260.67000,0.06000
261.51000,0.06000
262.34000,0.06000
265.13000,0.06000
270.22000,0.06000
271.66000,0.06000
272.41000,0.06000
273.18000,0.06000
273.88000,0.06000
274.58000,0.06000
275.31000,0.06000
276.09000,0.06000
276.80000,0.06000
277.55000,0.06000
278.23000,0.06000
279.00000,0.06000
279.73000,0.06000
280.41000,0.07000
281.28000,0.07000
282.07000,0.07000
282.95000,0.07000
283.64000,0.07000
284.38000,0.07000
285.15000,0.07000
285.91000,0.07000
286.61000,0.07000
287.41000,0.07000
288.24000,0.07000
288.93000,0.07000
289.69000,0.07000
290.44000,0.07000
291.16000,0.07000
291.94000,0.07000
292.69000,0.07000
293.51000,0.08000
294.26000,0.08000
295.21000,0.08000
295.92000,0.08000
296.94000,0.08000
298.00000,0.08000
299.06000,0.08000
299.87000,0.08000
300.65000,0.08000
301.57000,0.08000
302.56000,0.08000
303.74000,0.08000
304.89000,0.08000
306.23000,0.08000
307.34000,0.08000
308.20000,0.08000
309.16000,0.08000
310.37000,0.08000
311.21000,0.08000
312.07000,0.08000
312.91000,0.08000
313.78000,0.08000
314.62000,0.08000
315.83000,0.08000
316.94000,0.08000
317.97000,0.08000
319.23000,0.08000
320.08000,0.08000
320.92000,0.08000
321.93000,0.08000
322.71000,0.08000
323.67000,0.08000
325.23000,0.08000
326.36000,0.08000
327.28000,0.08000
328.15000,0.08000
329.57000,0.08000
331.40000,0.08000
332.70000,0.08000
333.77000,0.08000
334.70000,0.08000
335.76000,0.08000
336.62000,0.08000
337.55000,0.08000
338.37000,0.08000
339.20000,0.08000
340.15000,0.08000
341.12000,0.08000
342.27000,0.08000
343.26000,0.08000
344.12000,0.08000
345.12000,0.08000
346.22000,0.08000
347.21000,0.08000
348.61000,0.08000
349.52000,0.08000
350.28000,0.08000
351.11000,0.08000
352.74000,0.08000
353.86000,0.08000
354.86000,0.08000
356.05000,0.08000
356.99000,0.08000
358.37000,0.09000
359.12000,0.09000
359.86000,0.09000
360.62000,0.09000
361.39000,0.09000
362.25000,0.09000
364.26000,0.09000
365.28000,0.09000
365.97000,0.10000
366.89000,0.10000
367.52000,0.10000
368.26000,0.10000
368.87000,0.10000
369.56000,0.10000
370.23000,0.10000
371.02000,0.10000
371.76000,0.10000
372.46000,0.10000
373.16000,0.10000
373.96000,0.10000
374.68000,0.10000
375.50000,0.10000
376.14000,0.10000
376.88000,0.10000
377.58000,0.10000
379.00000,0.10000
379.86000,0.10000
380.51000,0.11000
381.47000,0.11000
382.29000,0.11000
383.19000,0.11000
383.90000,0.11000
384.74000,0.11000
385.83000,0.11000
386.59000,0.11000
387.44000,0.11000
388.18000,0.11000
388.88000,0.11000
389.62000,0.11000
390.99000,0.11000
392.34000,0.04000
393.44000,0.04000
394.34000,0.04000
395.58000,0.04000
396.25000,0.04000
398.35000,0.04000
400.47000,0.04000
401.81000,0.04000
402.75000,0.04000
403.57000,0.04000
404.11000,0.04000
405.01000,0.04000
405.54000,0.04000
406.83000,0.05000
408.39000,0.05000
409.34000,0.05000
410.33000,0.05000
411.27000,0.06000
412.15000,0.06000
413.24000,0.06000
414.22000,0.07000
415.16000,0.07000
416.05000,0.07000
416.86000,0.07000
417.79000,0.08000
419.10000,0.08000
420.08000,0.08000
421.00000,0.08000
421.89000,0.08000
422.86000,0.09000
424.47000,0.09000
425.47000,0.09000
427.03000,0.09000
427.86000,0.09000
428.83000,0.10000
430.16000,0.10000
431.33000,0.08000
432.54000,0.08000
434.13000,0.07000
435.21000,0.07000
436.34000,0.07000
437.14000,0.07000
438.12000,0.07000
439.08000,0.07000
439.94000,0.07000
440.74000,0.07000
441.94000,0.07000
443.20000,0.07000
444.29000,0.07000
445.47000,0.08000
446.68000,0.08000
447.94000,0.08000
449.18000,0.08000
450.46000,0.09000
451.49000,0.09000
453.06000,0.09000
454.49000,0.09000
455.84000,0.10000
457.05000,0.10000
458.28000,0.10000
459.92000,0.11000
461.05000,0.11000
462.13000,0.11000
463.12000,0.12000
464.65000,0.12000
465.76000,0.12000
466.66000,0.12000
467.90000,0.12000
468.96000,0.13000
470.54000,0.12000
472.26000,0.11000
473.78000,0.11000
475.34000,0.11000
476.70000,0.12000
479.63000,0.12000
480.62000,0.12000
481.83000,0.13000
483.07000,0.13000
484.10000,0.13000
485.20000,0.14000
486.97000,0.14000
488.05000,0.14000
489.52000,0.14000
490.86000,0.14000
491.96000,0.14000
493.04000,0.14000
494.33000,0.14000
495.54000,0.14000
496.70000,0.14000
497.81000,0.14000
498.89000,0.14000
499.85000,0.14000
501.14000,0.14000
502.33000,0.14000
503.41000,0.15000
504.47000,0.15000
505.67000,0.15000
506.82000,0.16000
508.20000,0.16000
509.58000,0.16000
510.93000,0.17000
512.69000,0.17000
514.15000,0.17000
515.52000,0.17000
517.48000,0.17000
519.07000,0.17000
520.41000,0.17000
521.85000,0.17000
523.33000,0.18000
524.76000,0.18000
526.06000,0.18000
527.34000,0.18000
528.40000,0.19000
529.57000,0.19000
530.74000,0.19000
532.01000,0.20000
534.16000,0.20000
535.61000,0.20000
537.13000,0.20000
538.34000,0.20000
539.44000,0.20000
540.45000,0.20000
541.56000,0.20000
542.71000,0.20000
544.15000,0.21000
545.59000,0.21000
547.37000,0.21000
548.88000,0.25000
550.57000,0.25000
552.19000,0.25000
553.74000,0.25000
555.33000,0.25000
556.71000,0.26000
558.90000,0.26000
559.98000,0.26000
561.72000,0.26000
563.60000,0.25000
565.51000,0.26000
567.19000,0.26000
568.95000,0.26000
570.58000,0.27000
572.25000,0.27000
573.52000,0.27000
574.97000,0.28000
577.07000,0.28000
578.59000,0.28000
580.00000,0.28000
581.46000,0.28000
582.92000,0.28000
584.58000,0.28000
586.23000,0.28000
587.69000,0.28000
589.13000,0.28000
590.73000,0.29000
592.59000,0.29000
594.07000,0.29000
595.55000,0.29000
596.85000,0.29000
598.26000,0.29000
599.53000,0.30000
601.08000,0.30000
602.72000,0.30000
604.54000,0.31000
606.15000,0.31000
608.00000,0.31000
609.56000,0.31000
611.28000,0.32000
613.25000,0.32000
614.74000,0.32000
616.21000,0.33000
618.84000,0.33000
620.25000,0.33000
621.74000,0.33000
624.15000,0.33000
626.07000,0.33000
627.77000,0.34000
629.59000,0.34000
631.33000,0.34000
632.77000,0.34000
634.44000,0.35000
635.95000,0.35000
637.41000,0.35000
639.04000,0.36000
641.76000,0.36000
643.46000,0.36000
645.04000,0.36000
646.76000,0.36000
648.55000,0.36000
650.14000,0.37000
654.22000,0.37000
655.58000,0.37000
657.40000,0.37000
658.96000,0.38000
661.86000,0.38000
664.24000,0.38000
665.92000,0.39000
667.51000,0.39000
669.63000,0.39000
671.21000,0.40000
673.16000,0.40000
674.93000,0.40000
677.13000,0.40000
679.00000,0.40000
680.63000,0.40000
682.39000,0.40000
683.98000,0.40000
685.55000,0.41000
687.14000,0.41000
688.98000,0.41000
690.64000,0.42000
692.14000,0.42000
693.84000,0.42000
695.80000,0.43000
697.97000,0.43000
700.08000,0.43000
701.82000,0.43000
703.95000,0.01000
706.16000,0.01000
708.69000,0.01000
710.99000,0.01000
713.39000,0.02000
715.31000,0.02000
717.65000,0.02000
720.38000,0.03000
722.28000,0.03000
724.20000,0.03000
726.27000,0.04000
728.16000,0.04000
731.67000,0.04000
733.81000,0.04000
735.71000,0.04000
737.79000,0.04000
739.85000,0.04000
742.02000,0.04000
743.84000,0.04000
745.71000,0.05000
748.10000,0.05000
749.94000,0.05000
751.96000,0.06000
754.20000,0.06000
756.20000,0.06000
758.51000,0.05000
760.73000,0.05000
762.73000,0.05000
764.76000,0.06000
767.21000,0.06000
769.37000,0.06000
771.66000,0.07000
773.68000,0.07000
775.54000,0.07000
777.45000,0.07000
779.56000,0.08000
781.40000,0.08000
783.25000,0.08000
785.35000,0.09000
787.74000,0.09000
789.92000,0.09000
792.17000,0.10000
795.77000,0.10000
798.37000,0.10000
800.88000,0.10000
803.49000,0.10000
805.90000,0.10000
808.30000,0.10000
810.20000,0.11000
812.08000,0.11000
814.62000,0.11000
816.95000,0.12000
819.42000,0.12000
821.83000,0.12000
824.58000,0.13000
826.90000,0.13000
829.23000,0.13000
831.39000,0.13000
836.01000,0.13000
838.92000,0.13000
841.57000,0.13000
844.08000,0.13000
846.73000,0.13000
849.39000,0.13000
852.80000,0.13000
855.25000,0.13000
857.75000,0.14000
859.89000,0.14000
862.20000,0.14000
864.67000,0.15000
867.21000,0.15000
869.94000,0.15000
872.48000,0.16000
875.03000,0.16000
877.46000,0.16000
879.92000,0.16000
884.50000,0.16000
886.97000,0.16000
889.54000,0.16000
892.86000,0.16000
895.54000,0.16000
898.18000,0.16000
900.65000,0.16000
903.14000,0.16000
905.97000,0.16000
908.91000,0.16000
911.49000,0.16000
913.87000,0.17000
916.78000,0.17000
919.61000,0.17000
922.44000,0.18000
924.88000,0.18000
927.53000,0.18000
930.19000,0.19000
932.82000,0.19000
935.42000,0.19000
938.22000,0.19000
940.95000,0.20000
943.91000,0.20000
946.53000,0.20000
951.16000,0.21000
954.09000,0.21000
956.66000,0.21000
959.76000,0.21000
962.65000,0.21000
965.73000,0.21000
968.87000,0.21000
971.70000,0.21000
974.72000,0.21000
978.08000,0.21000
980.72000,0.21000
985.56000,0.21000
988.21000,0.21000
991.17000,0.21000
994.54000,0.21000
997.49000,0.21000
1000.54000,0.21000
1003.43000,0.21000
1006.36000,0.21000
1008.97000,0.21000
1011.95000,0.21000
1014.54000,0.21000
1017.18000,0.21000
1019.78000,0.21000
1023.12000,0.21000
1026.25000,0.21000
1028.93000,0.22000
1031.41000,0.22000
1034.03000,0.22000
1036.47000,0.22000
1039.17000,0.23000
1041.82000,0.23000
1044.54000,0.23000
1047.23000,0.24000
1050.02000,0.24000
1052.35000,0.24000
1054.70000,0.25000
1057.36000,0.25000
1059.91000,0.25000
1062.16000,0.25000
1065.66000,0.02000
1069.13000,0.02000
1072.40000,0.02000
1077.98000,0.02000
1081.35000,0.02000
1084.01000,0.03000
1087.59000,0.03000
1090.77000,0.03000
1093.87000,0.03000
1096.74000,0.04000
1100.09000,0.04000
1103.60000,0.04000
1106.72000,0.05000
1109.83000,0.05000
1113.66000,0.05000
1116.41000,0.06000
1119.19000,0.06000
1121.92000,0.06000
1124.67000,0.06000
1129.42000,0.07000
1132.55000,0.07000
1135.51000,0.07000
1138.41000,0.07000
1141.29000,0.07000
1144.41000,0.02000
1148.22000,0.01000
1151.71000,0.01000
1155.92000,0.02000
1159.83000,0.02000
1163.56000,0.02000
1166.96000,0.02000
1172.08000,0.03000
1175.26000,0.03000
1178.60000,0.03000
1181.94000,0.03000
1185.53000,0.03000
1188.65000,0.03000
1191.56000,0.04000
1194.23000,0.04000
1197.15000,0.04000
1202.04000,0.04000
1204.89000,0.04000
1208.38000,0.04000
1211.27000,0.04000
1214.38000,0.04000
1217.05000,0.04000
1220.49000,0.04000
1223.95000,0.04000
1227.49000,0.04000
1230.75000,0.04000
1234.02000,0.04000
1237.58000,0.04000
1240.81000,0.04000
1243.64000,0.04000
1249.27000,0.04000
1252.26000,0.04000
1255.41000,0.04000
1258.37000,0.04000
1262.05000,0.04000
1265.44000,0.05000
1269.81000,0.05000
1273.33000,0.06000
1276.80000,0.06000
1279.61000,0.06000
1283.10000,0.06000
1287.38000,0.07000
1290.54000,0.07000
1293.22000,0.07000
1295.93000,0.07000
1299.23000,0.08000
1302.18000,0.08000
1305.48000,0.08000
1310.89000,0.09000
1320.11000,0.09000
1324.17000,0.08000
1327.67000,0.08000
1331.31000,0.07000
1335.00000,0.07000
1338.62000,0.07000
1341.93000,0.08000
1345.87000,0.04000
1349.22000,0.04000
1353.01000,0.04000
1356.43000,0.05000
1359.88000,0.05000
1363.23000,0.05000
1366.70000,0.05000
1369.79000,0.06000
1372.62000,0.06000
1378.18000,0.06000
1381.40000,0.06000
1384.65000,0.06000
1387.61000,0.07000
1392.01000,0.07000
1395.46000,0.07000
1398.44000,0.07000
1401.39000,0.08000
1404.31000,0.08000
1407.34000,0.08000
1410.89000,0.08000
1414.05000,0.08000
1416.91000,0.08000
1420.47000,0.08000
1423.87000,0.08000
1427.68000,0.08000
1431.20000,0.08000
1436.97000,0.08000
1440.93000,0.09000
1444.25000,0.09000
1447.85000,0.09000
1452.12000,0.10000
1456.01000,0.10000
1459.82000,0.10000
1463.60000,0.10000
1467.24000,0.11000
1470.84000,0.11000
1474.72000,0.11000
1478.41000,0.11000
1482.26000,0.11000
1489.14000,0.11000
1493.27000,0.12000
1496.55000,0.12000
1500.47000,0.12000
1504.35000,0.12000
1507.34000,0.12000
1510.47000,0.12000
1513.51000,0.13000
1519.61000,0.13000
1523.27000,0.13000
1526.51000,0.13000
1530.23000,0.13000
1533.47000,0.14000
1537.30000,0.14000
1540.77000,0.14000
1544.35000,0.14000
1547.62000,0.15000
1550.76000,0.15000
1556.88000,0.15000
1561.21000,0.15000
1564.64000,0.15000
1568.03000,0.16000
1571.60000,0.16000
1575.51000,0.16000
1578.92000,0.17000
1582.22000,0.17000
1585.32000,0.17000
1588.23000,0.17000
1591.19000,0.18000
1597.43000,0.18000
1601.09000,0.18000
1605.05000,0.18000
1608.90000,0.18000
1615.46000,0.18000
1618.80000,0.18000
1622.81000,0.18000
1626.65000,0.18000
1630.57000,0.18000
1634.21000,0.18000
1638.15000,0.18000
1641.91000,0.19000
1645.25000,0.19000
1648.61000,0.19000
1651.86000,0.20000
1655.54000,0.20000
1659.11000,0.20000
1665.81000,0.20000
1669.62000,0.20000
1673.71000,0.20000
1677.05000,0.20000
1681.08000,0.20000
1684.54000,0.20000
1687.96000,0.20000
1694.82000,0.20000
1698.68000,0.20000
1702.51000,0.20000
1707.06000,0.20000
1710.79000,0.21000
1714.37000,0.21000
1717.68000,0.21000
1721.85000,0.22000
1725.70000,0.22000
1729.62000,0.11000
1734.41000,0.12000
1738.19000,0.12000
1741.97000,0.12000
1745.51000,0.13000
1749.30000,0.13000
1752.57000,0.13000
1759.27000,0.14000
1762.84000,0.14000
1766.33000,0.14000
1770.02000,0.14000
1776.18000,0.14000
1779.86000,0.15000
1783.09000,0.15000
1786.72000,0.15000
1790.79000,0.15000
1794.09000,0.16000
1798.09000,0.16000
1801.43000,0.16000
1804.97000,0.17000
1808.52000,0.17000
1811.52000,0.17000
1815.44000,0.17000
1819.22000,0.17000
1822.56000,0.17000
1826.32000,0.17000
1829.56000,0.17000
1835.25000,0.17000
1839.48000,0.17000
1843.31000,0.17000
1847.92000,0.28000
1851.49000,0.28000
1854.89000,0.28000
1861.19000,0.29000
1864.65000,0.29000
1868.01000,0.29000
1871.51000,0.30000
1875.29000,0.30000
1879.29000,0.30000
1884.94000,0.31000
1888.74000,0.31000
1892.16000,0.31000
1895.40000,0.31000
1901.61000,0.31000
1905.67000,0.31000
1911.64000,0.32000
1915.29000,0.32000
1918.70000,0.32000
1922.17000,0.32000
1928.11000,0.33000
1932.05000,0.33000
1935.79000,0.33000
1939.02000,0.33000
1943.09000,0.33000
1946.65000,0.34000
1950.09000,0.34000
1953.82000,0.34000
1958.25000,0.34000
1964.27000,0.35000
1967.75000,0.35000
1971.85000,0.35000
1975.40000,0.36000
1978.64000,0.36000
1982.28000,0.36000
1987.15000,0.37000
1990.86000,0.37000
1997.24000,0.37000
2000.64000,0.37000
2003.78000,0.37000
2007.49000,0.37000
2011.18000,0.38000
2014.73000,0.38000
2021.10000,0.38000
2025.40000,0.38000
2028.90000,0.39000
2032.26000,0.39000
2038.14000,0.39000
2041.87000,0.39000
2045.49000,0.39000
2048.80000,0.40000
2052.20000,0.40000
2059.44000,0.40000
2062.70000,0.40000
2069.70000,0.40000
2070.22000,0.40000
2076.68000,0.41000
2080.36000,0.41000
2083.74000,0.41000
2087.20000,0.41000
2091.16000,0.42000
2095.04000,0.42000
2098.59000,0.42000
2102.43000,0.43000
2106.41000,0.43000
2113.71000,0.43000
2118.02000,0.43000
2122.51000,0.43000
2125.97000,0.43000
2129.56000,0.44000
2133.71000,0.44000
2140.58000,0.44000
2144.55000,0.45000
2149.53000,0.45000
2154.08000,0.45000
2158.17000,0.46000
2162.43000,0.46000
2166.67000,0.46000
2170.74000,0.46000
2174.98000,0.47000
2179.58000,0.70000
2183.44000,0.70000
2187.31000,0.71000
2191.31000,0.71000
2195.10000,0.71000
2198.93000,0.72000
2205.55000,0.72000
2209.69000,0.72000
2214.50000,0.72000
2218.74000,0.72000
2226.68000,0.72000
2230.82000,0.72000
2234.69000,0.72000
2238.76000,0.73000
2242.40000,0.73000
2246.40000,0.73000
2250.75000,0.73000
2258.78000,0.74000
2263.62000,0.74000
2270.53000,0.74000
2271.98000,0.75000
2276.05000,0.75000
2280.08000,0.75000
2284.25000,0.76000
2291.19000,0.76000
2295.53000,0.76000
2299.51000,0.76000
2303.48000,0.76000
2307.89000,0.76000
2311.95000,0.76000
2316.67000,0.76000
2320.48000,0.76000
2328.31000,0.76000
2332.73000,0.76000
2337.49000,0.76000
2342.04000,0.76000
2346.67000,0.76000
2350.38000,0.76000
2357.60000,0.76000
2362.76000,0.76000
2367.00000,0.77000
2371.79000,0.77000
2376.79000,0.77000
2380.91000,0.78000
2385.84000,0.78000
2390.98000,0.78000
2395.40000,0.79000
2399.04000,0.79000
2403.07000,0.79000
2411.33000,0.79000
2415.03000,0.80000
2418.77000,0.80000
2423.04000,0.80000
2426.77000,0.80000
2431.32000,0.80000
2435.63000,0.80000
2440.44000,0.80000
2444.61000,0.81000
2449.05000,0.81000
2453.23000,0.81000
2457.23000,0.82000
2461.42000,0.82000
2465.63000,0.82000
2469.89000,0.82000
2474.06000,0.83000
2478.72000,0.83000
2483.02000,0.83000
2487.28000,0.84000
2491.02000,0.84000
2495.40000,0.01000
2500.10000,0.01000
2504.49000,0.02000
2512.59000,0.02000
2517.16000,0.02000
2521.27000,0.02000
2525.85000,0.03000
2530.42000,0.03000
2534.86000,0.03000
2539.39000,0.03000
2544.86000,0.01000
2549.92000,0.01000
2554.90000,0.02000
2559.66000,0.02000
2565.17000,0.02000
2569.91000,0.02000
2574.36000,0.02000
2582.22000,0.03000
2587.27000,0.03000
2592.53000,0.03000
2597.70000,0.04000
2602.27000,0.04000
2606.67000,0.04000
2612.45000,0.04000
2617.64000,0.04000
2622.43000,0.04000
2627.17000,0.04000
2631.41000,0.05000
2635.65000,0.05000
2639.86000,0.05000
2644.15000,0.05000
2648.48000,0.06000
2653.98000,0.13000
2659.13000,0.14000
2663.40000,0.14000
2671.47000,0.14000
2676.44000,0.14000
2680.62000,0.15000
2684.83000,0.15000
2689.52000,0.15000
2697.10000,0.15000
2701.94000,0.15000
2706.18000,0.16000
2710.52000,0.16000
2714.89000,0.16000
2718.76000,0.17000
2723.16000,0.17000
2731.07000,0.17000
2737.30000,0.17000
2741.74000,0.18000
2746.68000,0.18000
2750.89000,0.18000
2759.43000,0.18000
2764.12000,0.18000
2768.34000,0.18000
2773.02000,0.19000
2777.64000,0.19000
2782.11000,0.19000
2786.41000,0.20000
2791.06000,0.20000
2798.51000,0.20000
2803.46000,0.21000
2811.68000,0.21000
2819.55000,0.21000
2824.83000,0.21000
2829.58000,0.21000
2834.12000,0.22000
2841.93000,0.22000
2846.26000,0.22000
2851.43000,0.22000
2855.89000,0.23000
2860.32000,0.23000
2865.13000,0.23000
2869.94000,0.24000
2874.61000,0.24000
2879.29000,0.24000
2887.82000,0.24000
2893.28000,0.25000
2898.03000,0.25000
2905.99000,0.25000
2910.25000,0.25000
2914.58000,0.25000
2920.60000,0.25000
2925.12000,0.25000
2930.13000,0.25000
2934.95000,0.25000
2939.49000,0.25000
2944.44000,0.26000
2949.43000,0.26000
2954.16000,0.26000
2958.62000,0.27000
2970.05000,0.27000
2972.25000,0.27000
2977.15000,0.27000
2982.25000,0.27000
2987.21000,0.27000
2992.29000,0.27000
2997.74000,0.27000
3003.25000,0.27000
3007.78000,0.27000
3012.43000,0.27000
3017.13000,0.27000
3022.15000,0.28000
3027.04000,0.28000
3032.23000,0.28000
3039.62000,0.29000
3041.91000,0.29000
3047.15000,0.29000
3051.88000,0.30000
3056.30000,0.30000
3065.34000,0.30000
3070.98000,0.30000
3075.75000,0.30000
3080.56000,0.31000
3085.25000,0.31000
3089.70000,0.31000
3094.71000,0.32000
3103.83000,0.32000
3108.19000,0.32000
3113.30000,0.32000
3118.23000,0.32000
3123.98000,0.32000
3131.87000,0.32000
3134.87000,0.33000
3138.52000,0.33000
3143.38000,0.33000
3148.69000,0.33000
3153.09000,0.34000
3158.00000,0.34000
3163.25000,0.34000
3168.30000,0.35000
3173.23000,0.35000
3177.78000,0.35000
3187.24000,0.36000
3193.47000,0.02000
3200.59000,0.02000
3206.40000,0.02000
3211.78000,0.02000
3216.74000,0.03000
3222.07000,0.03000
3226.68000,0.03000
3231.98000,0.04000
3236.76000,0.04000
3242.06000,0.08000
3247.79000,0.08000
3252.19000,0.08000
3262.32000,0.11000
3267.66000,0.11000
3274.32000,0.11000
3291.08000,0.12000
3298.80000,0.12000
3300.87000,0.12000
3305.72000,0.12000
3314.25000,0.12000
3317.14000,0.12000
3322.08000,0.12000
3327.39000,0.12000
3332.17000,0.12000
3337.08000,0.12000
3342.14000,0.12000
3347.52000,0.13000
3356.35000,0.13000
3361.46000,0.13000
3366.63000,0.13000
3371.93000,0.13000
3377.49000,0.13000
3382.81000,0.13000
3387.79000,0.14000
3393.56000,0.14000

==> Experiment-Data/LeoTest_ours_map_data_coverage.csv <==
Time, MapData
0.00000,100.00000
52.40000,99.67600
70.82000,97.94800
76.10000,96.92000
78.28000,96.67600
85.73000,96.61600
111.97000,95.36000
116.29000,95.30000
138.46000,92.60800
169.24000,92.16400
185.41000,90.62800
208.50000,90.24400
227.89000,89.61200
269.29000,84.34400
276.01000,83.81200
292.38000,81.63200
312.52000,79.46400
382.99000,76.17200
445.73000,75.14400
484.52000,72.58000
532.32000,71.21200
600.50000,69.56000
630.94000,69.21600
727.00000,68.05600
779.33000,67.90000
821.77000,68.62800
849.99000,67.35200
897.36000,67.21600
960.27000,63.78400
1024.61000,61.60000
1086.35000,60.10800
1138.65000,58.54000
1169.13000,57.44400
1200.91000,56.44800
1244.61000,55.47600
1264.19000,55.44400
1312.92000,55.30400
1343.32000,55.23600
1408.99000,53.99200
1423.12000,53.18800
1484.15000,51.70800
1509.41000,50.18000
1534.91000,49.55200
1548.78000,49.04800
1559.88000,48.88400
1577.69000,47.65200
1608.56000,47.11600
1645.75000,45.19200
1668.46000,44.38000
1686.60000,42.69600
1701.91000,42.45200
1724.66000,41.23600
1758.77000,39.94000
1790.10000,39.27600
1851.68000,35.80800
1872.74000,35.45600
1905.76000,35.38800
1937.92000,34.49200
1970.84000,34.17200
2005.55000,33.34000
2058.79000,32.01600
2159.82000,30.53200
2228.86000,30.50000
2318.83000,27.90800
2344.40000,26.14800
2375.91000,25.43200
2407.93000,24.27200
2444.59000,22.49600
2457.27000,20.78400
2467.15000,20.67200
2488.25000,20.10000
2535.85000,16.28400
2551.78000,15.59600
2614.15000,14.71200
2712.80000,14.40000
2748.78000,14.27200
2830.76000,14.21600
2907.69000,14.19600
3002.22000,13.98800
3050.65000,13.93600
3098.39000,13.84800
3179.66000,12.62000
3222.37000,11.91600
3268.07000,10.80000
3310.87000,10.66400
3347.60000,10.14800
3363.30000,10.13200

==> Experiment-Data/LeoTest_random_loc_cov.csv <==
Time, Covariance
0.00000,0.00000
0.63000,0.00000
1.55000,0.00000
2.56000,0.00000
3.61000,0.00000
4.59000,0.00000
5.65000,0.00000
6.68000,0.00000
7.69000,0.00000
8.69000,0.00000
9.69000,0.00000
10.70000,0.00000
11.69000,0.00000
12.68000,0.00000
13.67000,0.00000
14.72000,0.00000
15.77000,0.00000
16.83000,0.00000
17.80000,0.00000
18.81000,0.00000
19.84000,0.00000
20.86000,0.00000
21.89000,0.00000
22.91000,0.00000
23.93000,0.00000
24.99000,0.00000
25.97000,0.00000
27.00000,0.00000
27.97000,0.00000
29.00000,0.00000
30.01000,0.00000
30.99000,0.00000
32.02000,0.00000
33.05000,0.00000
34.02000,0.00000
35.15000,0.00000
36.18000,0.00000
37.19000,0.00000
38.17000,0.00000
39.16000,0.00000
40.19000,0.00000
41.16000,0.00000
42.17000,0.00000
43.19000,0.00000
44.17000,0.00000
45.18000,0.00000
46.19000,0.00000
47.19000,0.00000
48.17000,0.00000
49.19000,0.00000
50.18000,0.00000
51.20000,0.00000
52.16000,0.00000
53.19000,0.00000
54.17000,0.00000
55.18000,0.00000
56.16000,0.00000
57.16000,0.00000
58.18000,0.00000
59.16000,0.00000
60.16000,0.00000
61.18000,0.00000
62.20000,0.00000
63.21000,0.00000
64.24000,0.00000
65.25000,0.00000
66.28000,0.00000
67.34000,0.00000
68.89000,0.00000
70.40000,0.00000
71.80000,0.00000
72.50000,0.00000
73.35000,0.00000
74.36000,0.00000
75.11000,0.00000
76.77000,0.00000
78.98000,0.00000
81.64000,0.00000
82.89000,0.00000
84.28000,0.00000
85.04000,0.00000
86.93000,0.00000
87.70000,0.00000
88.54000,0.00000
89.43000,0.00000
90.49000,0.00000
91.40000,0.00000
92.42000,0.00000
93.45000,0.00000
94.40000,0.00000
95.38000,0.00000
96.46000,0.00000
97.47000,0.00000
98.47000,0.00000
99.44000,0.00000
100.45000,0.00000
101.48000,0.00000
102.49000,0.00000
103.51000,0.00000
104.55000,0.00000
105.54000,0.00000
106.65000,0.01000
107.57000,0.01000
108.62000,0.01000
109.62000,0.01000
110.73000,0.01000
111.69000,0.01000
112.72000,0.02000
113.77000,0.02000
114.82000,0.02000
115.78000,0.02000
116.76000,0.03000
117.79000,0.03000
118.79000,0.03000
119.97000,0.04000
120.77000,0.04000
121.77000,0.04000
122.80000,0.05000
123.79000,0.05000
124.80000,0.05000
125.78000,0.05000
126.78000,0.05000
127.84000,0.05000
128.85000,0.05000
129.86000,0.06000
130.88000,0.06000
131.87000,0.06000
133.06000,0.07000
134.33000,0.07000
135.03000,0.07000
136.04000,0.07000
137.02000,0.07000
138.05000,0.07000
139.28000,0.07000
140.10000,0.08000
141.13000,0.08000
142.11000,0.08000
143.12000,0.08000
144.16000,0.08000
145.29000,0.06000
145.98000,0.06000
147.02000,0.06000
148.05000,0.06000
149.13000,0.06000
150.19000,0.06000
151.17000,0.06000
152.33000,0.06000
153.38000,0.06000
154.43000,0.06000
155.48000,0.06000
156.66000,0.06000
157.87000,0.06000
158.86000,0.06000
159.90000,0.06000
160.87000,0.06000
162.00000,0.06000
162.94000,0.06000
163.90000,0.06000
164.89000,0.06000
166.14000,0.06000
167.10000,0.06000
168.09000,0.06000
169.17000,0.06000
170.05000,0.06000
171.30000,0.06000
172.98000,0.06000
174.80000,0.06000
176.69000,0.06000
177.49000,0.06000
178.43000,0.06000
179.47000,0.06000
180.56000,0.06000
181.56000,0.06000
182.51000,0.06000
183.51000,0.06000
184.51000,0.06000
185.55000,0.06000
186.52000,0.06000
187.55000,0.06000
188.53000,0.06000
189.57000,0.06000
190.56000,0.06000
191.55000,0.06000
192.57000,0.06000
193.54000,0.06000
194.60000,0.06000
195.55000,0.06000
196.56000,0.06000
197.54000,0.06000
198.60000,0.06000
199.63000,0.06000
203.39000,0.06000
204.74000,0.06000
205.63000,0.06000
206.50000,0.06000
207.50000,0.06000
208.56000,0.06000
209.51000,0.06000
210.55000,0.06000
211.61000,0.06000
214.15000,0.06000
215.42000,0.06000
217.61000,0.06000
218.21000,0.06000
220.73000,0.06000
221.41000,0.06000
222.15000,0.06000
223.16000,0.06000
224.16000,0.06000
225.17000,0.06000
226.44000,0.06000
227.41000,0.06000
228.29000,0.06000
229.41000,0.06000
230.47000,0.06000
231.51000,0.06000
232.46000,0.06000
233.55000,0.06000
234.55000,0.06000
235.62000,0.06000
236.70000,0.06000
237.25000,0.06000
237.85000,0.06000
238.95000,0.06000
239.90000,0.06000
240.97000,0.06000
241.90000,0.06000
242.95000,0.06000
244.01000,0.06000
245.07000,0.06000
246.11000,0.06000
247.23000,0.06000
248.16000,0.06000
249.14000,0.06000
250.14000,0.06000
251.24000,0.06000
252.47000,0.06000
253.62000,0.06000
254.58000,0.06000
255.55000,0.06000
256.49000,0.06000
257.66000,0.06000
258.53000,0.06000
259.78000,0.06000
260.67000,0.06000
261.93000,0.06000
262.76000,0.06000
263.85000,0.06000
264.99000,0.06000
266.01000,0.06000
266.45000,0.06000
267.05000,0.06000
267.97000,0.06000
269.36000,0.06000
270.80000,0.06000
271.79000,0.06000
273.84000,0.06000
274.79000,0.06000
275.81000,0.06000
276.82000,0.06000
278.03000,0.06000
278.92000,0.06000
279.96000,0.06000
281.05000,0.06000
282.15000,0.06000
283.15000,0.06000
284.35000,0.06000
285.25000,0.06000
286.31000,0.06000
287.29000,0.06000
288.33000,0.06000
289.35000,0.06000
290.37000,0.06000
291.37000,0.06000
292.35000,0.06000
293.38000,0.06000
294.36000,0.06000
295.37000,0.06000
296.38000,0.06000
297.42000,0.06000
298.42000,0.06000
299.45000,0.06000
300.52000,0.06000
301.48000,0.06000
302.49000,0.06000
303.48000,0.06000
304.58000,0.06000
305.62000,0.06000
306.60000,0.06000
307.60000,0.06000
308.59000,0.06000
309.62000,0.06000
310.67000,0.06000
311.66000,0.06000
312.71000,0.06000
313.69000,0.06000
314.67000,0.06000
315.68000,0.06000
316.71000,0.06000
317.73000,0.06000
318.72000,0.06000
319.70000,0.06000
320.81000,0.06000
321.80000,0.06000
322.79000,0.06000
323.80000,0.06000
324.86000,0.06000
325.85000,0.06000
326.88000,0.06000
327.85000,0.06000
328.88000,0.06000
329.97000,0.06000
330.98000,0.06000
331.98000,0.06000
332.96000,0.06000
333.99000,0.06000
335.01000,0.06000
336.00000,0.06000
337.08000,0.06000
337.99000,0.06000
339.00000,0.06000
340.02000,0.06000
341.08000,0.06000
342.10000,0.06000
343.14000,0.06000
344.14000,0.06000
345.14000,0.06000
346.21000,0.06000
347.22000,0.06000
348.40000,0.06000
349.57000,0.06000
350.34000,0.06000
351.36000,0.06000
352.48000,0.06000
353.61000,0.06000
354.52000,0.06000
355.63000,0.06000
356.57000,0.06000
356.98000,0.06000
357.54000,0.06000
358.66000,0.06000
359.66000,0.06000
360.75000,0.06000
361.71000,0.06000
362.95000,0.06000
363.92000,0.06000
365.46000,0.06000
366.24000,0.06000
367.50000,0.06000
368.57000,0.06000
371.68000,0.06000
372.17000,0.06000
373.23000,0.06000
374.19000,0.06000
375.18000,0.06000
376.26000,0.06000
377.39000,0.06000
378.34000,0.06000
379.42000,0.06000
380.37000,0.06000
381.40000,0.06000
382.44000,0.06000
383.47000,0.06000
384.45000,0.06000
385.50000,0.06000
386.51000,0.06000
387.46000,0.06000
388.56000,0.06000
389.57000,0.06000
390.49000,0.06000
391.60000,0.06000
392.74000,0.06000
393.69000,0.06000
395.01000,0.06000
395.82000,0.06000
396.74000,0.06000
397.82000,0.06000
398.79000,0.06000
399.79000,0.06000
400.92000,0.06000
402.04000,0.06000
403.05000,0.06000
404.00000,0.06000
404.95000,0.06000
406.17000,0.06000
407.06000,0.06000
408.09000,0.06000
409.64000,0.06000
410.62000,0.06000
411.82000,0.06000
413.03000,0.06000
414.98000,0.06000
415.69000,0.06000
416.76000,0.06000
417.67000,0.06000
418.69000,0.06000
419.66000,0.06000
420.90000,0.06000
422.11000,0.06000
423.13000,0.06000
424.22000,0.06000
425.29000,0.06000
426.40000,0.06000
427.47000,0.06000
428.34000,0.06000
429.36000,0.06000
430.45000,0.06000
431.52000,0.06000
432.65000,0.06000
433.68000,0.06000
434.82000,0.06000
436.02000,0.06000
437.12000,0.06000
438.12000,0.06000
439.24000,0.06000
440.30000,0.06000
441.27000,0.06000
442.27000,0.06000
443.84000,0.05000
444.84000,0.05000
445.44000,0.05000
446.27000,0.05000
447.28000,0.05000
448.29000,0.05000
449.33000,0.05000
450.36000,0.05000
451.32000,0.05000
452.65000,0.05000
453.70000,0.05000
454.73000,0.05000
455.72000,0.05000
456.77000,0.05000
457.73000,0.05000
458.81000,0.04000
459.54000,0.04000
460.75000,0.04000
461.52000,0.04000
462.95000,0.03000
464.01000,0.03000
464.97000,0.03000
466.04000,0.03000
466.97000,0.03000
467.66000,0.03000
468.68000,0.03000
469.79000,0.03000
470.83000,0.03000
471.86000,0.03000
472.87000,0.03000
473.89000,0.03000
474.89000,0.03000
476.16000,0.03000
477.09000,0.03000
478.20000,0.03000
479.16000,0.03000
480.18000,0.03000
481.17000,0.03000
482.23000,0.03000
483.31000,0.03000
484.38000,0.03000
485.35000,0.03000
486.38000,0.03000
487.39000,0.03000
488.48000,0.03000
489.47000,0.03000
490.50000,0.03000
491.49000,0.03000
492.56000,0.03000
493.58000,0.03000
494.59000,0.03000
495.56000,0.03000
496.72000,0.03000
497.73000,0.03000
498.99000,0.03000
500.03000,0.03000
501.01000,0.03000
502.09000,0.03000
503.13000,0.03000
504.25000,0.03000
505.17000,0.03000
506.16000,0.03000
506.81000,0.04000
508.31000,0.04000
509.48000,0.04000
510.92000,0.04000
511.56000,0.05000
512.64000,0.05000
513.60000,0.05000
514.69000,0.06000
515.71000,0.06000
516.86000,0.06000
517.94000,0.07000
518.90000,0.07000
519.91000,0.07000
521.00000,0.07000
522.05000,0.07000
523.04000,0.07000
524.24000,0.07000
525.12000,0.07000
526.19000,0.07000
527.24000,0.07000
528.17000,0.07000
529.40000,0.07000
530.60000,0.07000
531.83000,0.07000
532.65000,0.08000
533.73000,0.08000
534.71000,0.08000
535.65000,0.09000
536.65000,0.09000
537.97000,0.09000
538.99000,0.09000
540.45000,0.07000
541.69000,0.07000
542.78000,0.05000
544.32000,0.06000
545.71000,0.06000
546.71000,0.06000
547.60000,0.07000
548.80000,0.07000
549.88000,0.07000
550.90000,0.07000
552.06000,0.07000
553.11000,0.07000
554.16000,0.07000
555.48000,0.07000
556.53000,0.07000
558.00000,0.07000
559.27000,0.07000
560.55000,0.07000
561.64000,0.07000
563.00000,0.08000
564.17000,0.08000
565.12000,0.08000
566.40000,0.08000
567.82000,0.09000
570.55000,0.09000
571.62000,0.09000
572.61000,0.10000
573.73000,0.10000
574.84000,0.10000
576.20000,0.11000
577.46000,0.11000
578.79000,0.11000
581.12000,0.11000
582.53000,0.12000
584.03000,0.12000
585.29000,0.12000
586.53000,0.13000
587.79000,0.13000
588.96000,0.13000
590.28000,0.14000
591.55000,0.14000
592.70000,0.14000
593.88000,0.14000
595.03000,0.14000
596.25000,0.14000
597.40000,0.14000
598.74000,0.14000
599.87000,0.14000
601.11000,0.14000
602.18000,0.14000
603.41000,0.14000
604.77000,0.14000
606.01000,0.15000
607.08000,0.15000
608.60000,0.13000
609.87000,0.14000
611.19000,0.14000
612.83000,0.14000
614.24000,0.14000
615.48000,0.14000
616.22000,0.15000
617.98000,0.15000
619.53000,0.15000
620.87000,0.16000
622.48000,0.16000
623.88000,0.16000
625.15000,0.16000
626.47000,0.16000
627.80000,0.16000
629.05000,0.16000
630.41000,0.16000
631.74000,0.16000
632.94000,0.16000
634.30000,0.16000
635.57000,0.16000
636.94000,0.17000
638.55000,0.05000
639.79000,0.05000
641.40000,0.04000
642.40000,0.04000
643.48000,0.04000
644.54000,0.04000
646.29000,0.04000
647.53000,0.04000
648.66000,0.04000
650.09000,0.03000
651.71000,0.03000
652.96000,0.03000
654.04000,0.03000
654.99000,0.03000
656.12000,0.03000
657.59000,0.03000
659.07000,0.03000
660.60000,0.03000
661.57000,0.03000
662.65000,0.03000
663.98000,0.03000
664.84000,0.03000
665.88000,0.03000
667.29000,0.03000
668.68000,0.03000
669.83000,0.04000
671.07000,0.04000
672.35000,0.04000
673.55000,0.04000
674.65000,0.05000
676.23000,0.05000
677.59000,0.05000
678.55000,0.05000
679.84000,0.05000
680.85000,0.05000
682.06000,0.05000
683.09000,0.05000
684.24000,0.05000
685.51000,0.05000
686.61000,0.05000
687.75000,0.05000
688.50000,0.05000
689.78000,0.05000
690.76000,0.05000
691.58000,0.06000
692.95000,0.06000
693.95000,0.06000
695.21000,0.06000
696.37000,0.06000
697.10000,0.06000
698.09000,0.06000
699.48000,0.06000
700.64000,0.06000
701.82000,0.06000
702.58000,0.06000
703.68000,0.06000
705.16000,0.06000
705.90000,0.07000
707.37000,0.07000
709.07000,0.07000
710.48000,0.07000
712.06000,0.08000
713.52000,0.08000
714.95000,0.08000
716.68000,0.03000
718.39000,0.03000
719.90000,0.03000
720.87000,0.03000
722.38000,0.03000
723.91000,0.03000
725.43000,0.04000
726.89000,0.04000
728.70000,0.04000
730.35000,0.02000
732.09000,0.01000
733.19000,0.01000
734.46000,0.01000
735.64000,0.01000
736.70000,0.01000
737.82000,0.01000
738.97000,0.01000
740.38000,0.02000
741.83000,0.02000
743.41000,0.02000
744.48000,0.02000
746.23000,0.02000
747.46000,0.02000
748.60000,0.02000
749.86000,0.02000
751.49000,0.02000
753.58000,0.02000
755.17000,0.02000
756.28000,0.02000
757.35000,0.02000
759.08000,0.02000
761.19000,0.02000
763.01000,0.02000
765.18000,0.01000
767.22000,0.01000
769.09000,0.02000
771.11000,0.02000
773.23000,0.02000
775.11000,0.03000
776.96000,0.02000
779.58000,0.02000
781.73000,0.01000
783.77000,0.02000
785.90000,0.02000
787.43000,0.02000
789.16000,0.02000
790.76000,0.02000
792.54000,0.02000
794.27000,0.02000
795.99000,0.02000
797.82000,0.02000
799.61000,0.02000
801.34000,0.03000
802.77000,0.03000
804.51000,0.03000
806.15000,0.03000
807.66000,0.03000
809.13000,0.03000
810.93000,0.03000
812.21000,0.03000
813.67000,0.03000
815.11000,0.04000
816.53000,0.04000
817.97000,0.04000
819.40000,0.04000
823.23000,0.04000
824.62000,0.05000
826.05000,0.05000
827.48000,0.05000
828.94000,0.05000
830.57000,0.06000
832.01000,0.06000
833.94000,0.06000
835.38000,0.07000
837.37000,0.07000
838.67000,0.07000
840.39000,0.08000
842.30000,0.08000
844.35000,0.08000
846.29000,0.08000
848.10000,0.09000
850.62000,0.09000
854.36000,0.09000
863.51000,0.10000
866.09000,0.10000
867.73000,0.10000
869.16000,0.10000
870.76000,0.10000
872.63000,0.10000
874.52000,0.10000
876.64000,0.01000
878.80000,0.02000
880.84000,0.02000
882.62000,0.02000
884.58000,0.03000
886.39000,0.03000
888.56000,0.03000
890.20000,0.04000
892.11000,0.04000
893.51000,0.04000
894.84000,0.04000
896.26000,0.04000
897.70000,0.04000
899.18000,0.04000
900.78000,0.04000
902.33000,0.04000
903.76000,0.04000
905.36000,0.04000
907.00000,0.04000
908.68000,0.04000
910.27000,0.04000
911.74000,0.04000
913.46000,0.05000
915.26000,0.05000
916.88000,0.05000
918.52000,0.05000
920.08000,0.05000
921.92000,0.05000
923.38000,0.06000
925.28000,0.06000
926.94000,0.06000
928.59000,0.06000
930.86000,0.06000
932.66000,0.07000
934.48000,0.07000
936.44000,0.07000
938.13000,0.07000
939.95000,0.08000
941.74000,0.06000
943.73000,0.05000
945.60000,0.05000
947.08000,0.05000
948.61000,0.05000
950.34000,0.05000
952.13000,0.05000
953.68000,0.05000
955.34000,0.05000
956.92000,0.05000
958.51000,0.05000
961.08000,0.05000
963.07000,0.05000
964.97000,0.05000
966.83000,0.06000
968.63000,0.06000
971.04000,0.06000
973.23000,0.06000
975.23000,0.06000
977.14000,0.06000
979.39000,0.06000
981.93000,0.06000
983.66000,0.06000
985.88000,0.06000
987.91000,0.07000
989.99000,0.07000
992.27000,0.07000
994.30000,0.08000
996.06000,0.08000
998.10000,0.08000
1000.30000,0.08000
1002.34000,0.08000
1004.05000,0.08000
1005.92000,0.08000
1007.89000,0.08000
1009.57000,0.08000
1011.57000,0.08000
1013.43000,0.08000
1015.41000,0.08000
1017.42000,0.08000
1019.21000,0.08000
1020.85000,0.08000
1022.61000,0.08000
1024.32000,0.08000
1026.08000,0.08000
1027.96000,0.08000
1029.62000,0.08000
1032.48000,0.08000
1034.21000,0.08000
1035.96000,0.09000
1037.86000,0.09000
1039.61000,0.09000
1041.57000,0.10000
1043.24000,0.10000
1045.25000,0.10000
1047.04000,0.10000
1048.83000,0.10000
1050.66000,0.10000
1052.65000,0.10000
1054.46000,0.10000
1056.46000,0.10000
1058.20000,0.10000
1060.11000,0.10000
1061.95000,0.11000
1063.71000,0.11000
1065.52000,0.11000
1067.54000,0.11000
1069.70000,0.11000
1071.98000,0.12000
1073.76000,0.12000
1075.47000,0.12000
1077.38000,0.12000
1079.27000,0.12000
1081.22000,0.12000
1083.36000,0.12000
1085.14000,0.12000
1087.02000,0.12000
1089.35000,0.12000
1091.21000,0.12000
1093.49000,0.12000
1095.75000,0.12000
1097.67000,0.12000
1099.69000,0.12000
1102.08000,0.13000
1104.85000,0.08000
1107.39000,0.08000
1109.96000,0.08000
1111.85000,0.08000
1113.81000,0.08000
1116.84000,0.08000
1119.03000,0.09000
1121.39000,0.09000
1123.71000,0.09000
1125.91000,0.09000
1128.64000,0.10000
1130.88000,0.10000
1133.12000,0.10000
1135.16000,0.10000
1137.41000,0.10000
1139.43000,0.10000
1141.49000,0.10000
1143.67000,0.10000
1145.60000,0.10000
1147.67000,0.10000
1150.41000,0.10000
1153.06000,0.10000
1155.20000,0.10000
1157.16000,0.11000
1159.10000,0.11000
1161.79000,0.14000
1164.55000,0.14000
1166.91000,0.13000
1169.44000,0.13000
1171.90000,0.13000
1173.93000,0.13000
1176.65000,0.13000
1178.83000,0.14000
1181.05000,0.14000
1183.07000,0.14000
1185.29000,0.14000
1187.56000,0.14000
1189.93000,0.14000
1192.17000,0.14000
1194.15000,0.14000
1196.45000,0.14000
1198.76000,0.14000
1201.01000,0.14000
1203.59000,0.14000
1205.61000,0.15000
1207.81000,0.15000
1209.77000,0.15000
1212.41000,0.16000
1214.52000,0.16000
1216.85000,0.16000
1219.42000,0.16000
1222.37000,0.13000
1224.55000,0.13000
1226.83000,0.13000
1228.95000,0.13000
1231.09000,0.13000
1233.38000,0.13000
1235.48000,0.13000
1237.86000,0.13000
1240.12000,0.13000
1242.66000,0.13000
1244.67000,0.13000
1246.70000,0.13000
1249.08000,0.13000
1251.49000,0.13000
1254.24000,0.12000
1256.80000,0.12000
1259.60000,0.12000
1262.38000,0.12000
1265.16000,0.13000
1268.45000,0.11000
1271.32000,0.09000
1274.11000,0.08000
1277.04000,0.08000
1279.69000,0.09000
1282.57000,0.09000
1285.29000,0.09000
1287.83000,0.09000
1290.27000,0.09000
1292.80000,0.09000
1295.29000,0.09000
1297.67000,0.10000
1300.15000,0.10000
1302.99000,0.10000
1305.72000,0.10000
1308.14000,0.04000
1310.50000,0.04000
1313.04000,0.05000
1315.90000,0.05000
1318.89000,0.05000
1321.96000,0.06000
1325.10000,0.03000
1327.87000,0.03000
1330.79000,0.03000
1334.41000,0.04000
1337.63000,0.04000
1339.93000,0.04000
1342.27000,0.04000
1344.78000,0.04000
1347.15000,0.04000
1349.82000,0.05000
1352.47000,0.05000
1355.26000,0.05000
1358.03000,0.05000
1360.35000,0.05000
1363.08000,0.05000
1365.46000,0.05000
1367.71000,0.06000
1370.18000,0.06000
1372.51000,0.06000
1374.97000,0.06000
1377.81000,0.06000
1380.23000,0.06000
1383.01000,0.06000
1385.77000,0.07000
1388.21000,0.07000
1391.08000,0.07000
1393.63000,0.07000
1396.08000,0.07000
1398.67000,0.07000
1401.44000,0.07000
1404.10000,0.07000
1406.51000,0.07000
1408.99000,0.07000
1411.22000,0.07000
1414.27000,0.07000
1417.16000,0.07000
1419.52000,0.07000
1421.85000,0.07000
1424.43000,0.07000
1427.05000,0.07000
1429.59000,0.07000
1431.87000,0.07000
1434.52000,0.07000
1436.76000,0.07000
1439.18000,0.07000
1441.57000,0.07000
1443.93000,0.07000
1446.81000,0.07000
1449.31000,0.07000
1452.00000,0.07000
1454.33000,0.07000
1456.85000,0.07000
1459.45000,0.07000
1462.32000,0.08000
1464.81000,0.08000
1467.57000,0.08000
1469.82000,0.08000
1472.36000,0.09000
1474.74000,0.09000
1477.39000,0.09000
1479.85000,0.09000
1482.76000,0.09000
1485.36000,0.09000
1487.78000,0.09000
1490.16000,0.09000
1493.29000,0.09000
1495.99000,0.09000
1498.53000,0.09000
1501.08000,0.10000
1503.83000,0.10000
1506.57000,0.10000
1508.97000,0.10000
1511.47000,0.10000
1514.24000,0.10000
1516.87000,0.10000
1520.47000,0.11000
1523.27000,0.11000
1525.83000,0.11000
1528.40000,0.12000
1530.82000,0.12000
1533.34000,0.12000
1536.31000,0.12000
1538.90000,0.13000
1541.70000,0.13000
1544.73000,0.13000
1548.02000,0.13000
1550.72000,0.13000
1553.49000,0.14000
1556.51000,0.14000
1560.03000,0.14000
1562.85000,0.15000
1565.56000,0.15000
1568.10000,0.15000
1576.97000,0.16000
1579.42000,0.16000
1582.18000,0.16000
1585.45000,0.16000
1588.58000,0.17000
1591.42000,0.17000
1594.18000,0.17000
1597.83000,0.18000
1600.66000,0.18000
1603.70000,0.18000
1607.20000,0.18000
1609.87000,0.19000
1612.40000,0.19000
1615.43000,0.19000
1618.13000,0.19000
1620.75000,0.20000
1623.36000,0.20000
1626.22000,0.20000
1629.06000,0.21000
1631.86000,0.21000
1634.58000,0.21000
1637.69000,0.22000
1640.50000,0.22000
1643.22000,0.22000
1646.24000,0.22000
1649.15000,0.23000
1652.13000,0.23000
1655.09000,0.23000
1658.41000,0.23000
1661.00000,0.23000
1663.46000,0.23000
1665.93000,0.23000
1668.51000,0.23000
1671.07000,0.24000
1674.05000,0.24000
1676.83000,0.24000
1679.24000,0.24000
1682.33000,0.24000
1685.58000,0.25000
1688.53000,0.25000
1691.09000,0.25000
1693.86000,0.25000
1696.89000,0.25000
1699.80000,0.25000
1703.04000,0.25000
1705.88000,0.25000
1708.90000,0.25000
1711.71000,0.25000
1714.51000,0.25000
1717.12000,0.25000
1719.99000,0.25000
1722.99000,0.25000
1725.89000,0.25000
1728.80000,0.25000
1731.57000,0.25000
1734.40000,0.25000
1737.22000,0.26000
1740.12000,0.26000
1742.98000,0.26000
1745.97000,0.27000
1748.87000,0.27000
1751.79000,0.27000
1754.83000,0.28000
1758.12000,0.28000
1760.88000,0.28000
1763.94000,0.28000
1766.79000,0.02000
1770.50000,0.02000
1774.55000,0.01000
1778.39000,0.02000
1782.52000,0.02000
1786.12000,0.02000
1789.55000,0.03000
1794.04000,0.03000
1797.47000,0.03000
1800.82000,0.04000
1804.34000,0.04000
1807.55000,0.04000
1810.99000,0.04000
1814.04000,0.04000
1817.51000,0.04000
1821.30000,0.04000
1825.39000,0.03000
1829.50000,0.02000
1833.47000,0.02000
1837.35000,0.03000
1841.50000,0.03000
1845.36000,0.03000
1848.41000,0.04000
1851.53000,0.04000
1854.69000,0.04000
1857.73000,0.05000
1860.98000,0.05000
1864.21000,0.05000
1867.69000,0.05000
1870.89000,0.05000
1873.56000,0.05000
1876.69000,0.05000
1879.70000,0.05000
1883.09000,0.05000
1885.81000,0.05000
1888.75000,0.06000
1891.97000,0.06000
1895.24000,0.06000
1898.75000,0.07000
1902.00000,0.07000
1904.95000,0.07000
1907.56000,0.07000
1910.37000,0.07000
1916.29000,0.07000
1916.96000,0.07000
1919.90000,0.07000
1923.18000,0.07000
1926.47000,0.07000
1929.38000,0.07000
1932.40000,0.07000
1935.21000,0.07000
1938.67000,0.07000
1941.66000,0.08000
1944.93000,0.08000
1948.21000,0.08000
1951.59000,0.08000
1954.86000,0.08000
1958.45000,0.08000
1961.57000,0.08000
1964.50000,0.08000
1967.69000,0.08000
1970.97000,0.08000
1974.59000,0.08000
1977.91000,0.09000
1981.16000,0.09000
1984.47000,0.09000
1988.00000,0.10000
1991.63000,0.10000
1995.34000,0.10000
1998.66000,0.10000
2001.61000,0.10000
2004.60000,0.10000
2007.66000,0.11000
2010.76000,0.11000
2014.29000,0.11000
2017.46000,0.11000
2020.51000,0.11000
2023.89000,0.11000
2027.36000,0.11000
2031.16000,0.11000
2034.28000,0.12000
2037.42000,0.12000
2040.67000,0.12000
2043.57000,0.12000
2046.73000,0.12000
2049.87000,0.12000
2052.93000,0.12000
2055.92000,0.13000
2059.44000,0.13000
2062.96000,0.13000
2066.21000,0.14000
2069.96000,0.14000
2073.49000,0.14000
2076.55000,0.14000
2079.80000,0.14000
2083.06000,0.14000
2086.46000,0.14000
2090.14000,0.15000
2093.60000,0.15000
2096.63000,0.15000
2100.07000,0.16000
2103.20000,0.16000
2106.48000,0.16000
2109.44000,0.16000
2112.40000,0.16000
2115.25000,0.17000
2118.53000,0.17000
2121.68000,0.17000
2125.18000,0.17000
2128.54000,0.18000
2132.72000,0.18000
2136.14000,0.18000
2139.48000,0.18000
2142.67000,0.18000
2146.15000,0.18000
2149.35000,0.19000
2153.21000,0.19000
2156.99000,0.19000
2160.57000,0.20000
2163.89000,0.20000
2166.98000,0.20000
2170.80000,0.20000
2174.68000,0.21000
2177.98000,0.21000
2181.31000,0.21000
2184.77000,0.21000
2188.11000,0.21000
2191.55000,0.21000
2194.82000,0.21000
2199.00000,0.21000
2202.58000,0.21000
2206.00000,0.21000
2209.31000,0.21000
2213.17000,0.22000
2217.12000,0.22000
2221.04000,0.22000
2224.76000,0.23000
2228.70000,0.23000
2232.45000,0.23000
2235.95000,0.23000
2239.51000,0.24000
2242.97000,0.24000
2246.35000,0.24000
2250.13000,0.24000
2253.85000,0.24000
2257.78000,0.25000
2261.88000,0.25000
2265.81000,0.25000
2269.31000,0.25000
2273.46000,0.25000
2277.73000,0.26000
2281.30000,0.26000
2285.58000,0.26000
2289.02000,0.26000
2292.86000,0.27000
2296.48000,0.27000
2300.43000,0.27000
2304.37000,0.28000
2307.74000,0.28000
2311.43000,0.28000
2314.93000,0.28000
2318.70000,0.28000
2322.80000,0.29000
2326.41000,0.29000
2330.78000,0.29000
2334.64000,0.29000
2338.63000,0.29000
2342.68000,0.29000
2346.80000,0.29000
2351.37000,0.29000
2355.63000,0.29000
2359.69000,0.30000
2364.47000,0.30000
2368.32000,0.30000
2372.39000,0.31000
2376.09000,0.31000
2379.69000,0.31000
2383.18000,0.31000
2386.88000,0.31000
2390.97000,0.32000
2395.08000,0.32000
2399.09000,0.32000
2403.47000,0.32000
2407.62000,0.33000
2411.72000,0.33000
2415.79000,0.33000
2419.68000,0.33000
2423.73000,0.33000
2428.15000,0.33000
2432.19000,0.33000
2436.13000,0.33000
2440.26000,0.34000
2444.82000,0.34000
2449.08000,0.34000
2453.02000,0.35000
2457.22000,0.35000
2461.54000,0.35000
2465.93000,0.35000
2469.82000,0.36000
2473.93000,0.36000
2478.39000,0.36000
2482.20000,0.36000
2486.26000,0.36000
2489.88000,0.36000
2493.86000,0.36000
2497.78000,0.36000
2502.24000,0.36000
2506.39000,0.36000
2510.58000,0.36000
2514.61000,0.36000
2518.74000,0.36000
2522.79000,0.36000
2526.37000,0.36000
2530.36000,0.36000
2534.14000,0.36000
2538.01000,0.36000
2542.02000,0.36000
2546.46000,0.36000
2550.41000,0.36000
2554.51000,0.36000
2559.12000,0.36000
2562.95000,0.36000
2567.11000,0.36000
2571.61000,0.36000
2575.97000,0.36000
2580.17000,0.36000
2584.08000,0.36000
2589.13000,0.36000
2593.21000,0.36000
2597.75000,0.36000
2601.76000,0.36000
2605.98000,0.36000
2610.07000,0.36000
2613.78000,0.37000
2617.70000,0.37000
2622.09000,0.37000
2626.09000,0.38000
2630.37000,0.38000
2634.67000,0.38000
2638.69000,0.38000
2642.85000,0.38000
2647.19000,0.39000
2651.19000,0.39000
2655.24000,0.39000
2661.32000,0.40000
2667.34000,0.40000
2671.66000,0.40000
2676.08000,0.40000
2680.57000,0.40000
2684.62000,0.41000
2688.86000,0.41000
2693.21000,0.41000
2698.01000,0.41000
2702.55000,0.42000
2707.19000,0.42000
2711.26000,0.42000
2716.05000,1.34000
2719.96000,1.34000
2725.37000,0.86000
2729.41000,0.86000
2733.46000,0.87000
2737.82000,0.87000
2742.24000,0.87000
2746.79000,0.88000
2751.55000,0.88000
2755.67000,0.88000
2760.09000,0.88000
2764.52000,0.89000
2768.32000,0.89000
2772.21000,0.89000
2776.56000,0.89000
2780.92000,0.89000
2785.02000,0.89000
2789.46000,0.89000
2794.40000,0.90000
2799.30000,0.90000
2803.26000,0.90000
2807.70000,0.91000
2811.97000,0.91000
2815.86000,0.91000
2820.20000,0.91000
2824.22000,0.92000
2828.02000,0.92000
2832.26000,0.92000
2836.23000,0.93000
2840.65000,0.93000
2845.45000,0.93000
2850.12000,0.93000
2854.40000,0.93000
2859.52000,0.94000
2863.85000,0.94000
2868.85000,0.94000
2874.51000,1.64000
2879.60000,1.64000
2883.96000,1.64000
2888.73000,1.64000
2893.05000,1.64000
2897.48000,1.83000
2901.95000,1.81000
2906.51000,1.81000
2910.95000,1.81000
2915.09000,1.81000
2919.68000,1.81000
2923.95000,1.81000
2928.56000,1.82000
2932.57000,1.82000
2936.97000,1.82000
2941.40000,1.83000
2946.14000,1.83000
2950.74000,1.83000
2955.03000,1.84000
2959.56000,1.84000
2964.56000,1.84000
2969.01000,1.84000
2974.10000,1.85000
2979.13000,1.85000
2984.94000,1.85000
2990.17000,1.86000
2997.74000,1.86000
2999.88000,1.86000
3004.18000,1.86000
3008.11000,1.87000
3012.84000,1.87000
3017.11000,1.87000
3021.36000,1.87000
3025.06000,1.87000
3028.92000,1.87000
3033.32000,1.88000
3037.07000,1.88000
3041.13000,1.88000
3045.29000,1.88000
3049.04000,1.88000
3052.96000,1.88000
3056.96000,1.88000
3060.76000,1.88000
3064.44000,1.89000
3068.63000,1.89000
3072.75000,1.89000
3077.50000,1.90000
3081.60000,1.90000
3085.28000,1.90000
3090.26000,1.90000
3094.61000,1.91000
3099.47000,1.91000
3103.98000,1.91000
3108.11000,1.92000
3112.14000,1.92000
3115.88000,1.92000
3120.37000,1.92000
3124.26000,1.93000
3128.21000,1.93000
3132.34000,1.93000
3136.44000,1.93000

==> Experiment-Data/LeoTest_random_map_data_coverage.csv <==
Time, MapData
0.00000,100.00000
61.11000,99.91200
95.18000,99.53600
122.24000,98.51600
133.30000,98.03200
164.37000,96.93600
198.43000,96.69600
259.51000,96.54000
320.62000,96.25600
362.69000,95.28000
374.75000,94.56400
385.80000,94.34800
433.88000,91.02800
465.97000,90.94800
527.05000,90.16000
550.14000,89.96000
575.21000,88.14400
586.31000,87.84000
597.37000,87.84000
617.42000,87.13600
678.52000,86.91200
704.59000,86.02800
718.66000,85.82400
753.74000,85.27600
764.82000,85.13200
794.94000,84.42000
806.00000,84.35600
817.08000,84.35600
878.16000,84.34400
939.27000,80.82400
1000.41000,79.74800
1061.52000,77.64800
1081.58000,77.35200
1142.68000,76.64400
1203.79000,75.73200
1221.87000,75.73200
1265.98000,75.02400
1277.10000,74.88800
1288.20000,74.88800
1299.31000,74.88800
1355.42000,74.40800
1380.48000,74.18800
1439.67000,72.25600
1450.75000,71.95200
1461.83000,71.95200
1476.97000,70.59200
1488.04000,70.35200
1499.12000,70.35200
1510.22000,70.35200
1571.32000,69.25600
1582.53000,68.51200
1643.66000,66.16800
1674.82000,63.88800
1708.90000,62.54800
1749.99000,60.76400
1761.07000,60.76400
1772.17000,60.76400
1811.29000,59.33200
1838.40000,58.61200
1881.51000,57.29200
1904.61000,56.79600
1915.71000,56.79200
1951.82000,54.10800
1990.93000,53.71600
2002.03000,53.71600
2043.14000,50.36000
2104.29000,50.36000
2130.47000,50.36000
2141.61000,50.36000
2152.70000,50.36000
2163.89000,50.36000
2174.98000,50.36000
2205.10000,49.89600
2239.20000,48.82400
2274.30000,48.05600
2335.44000,47.49200
2354.55000,47.40400
2413.65000,46.62800
2453.78000,46.01600
2477.87000,45.06000
2488.98000,44.85600
2500.12000,44.85600
2559.39000,43.87600
2589.52000,42.02000
2650.68000,41.07200
2711.87000,40.82400
2773.05000,38.35200
2834.22000,34.19600
2895.42000,30.87600
2935.56000,30.72400
2946.70000,29.84000
2977.85000,29.08000
2988.98000,28.07600
3024.09000,25.91200
3037.29000,25.86000
3048.46000,25.85200
3087.61000,24.55200
3139.95000,23.43200

==> Experiment-Data/greedy_loc_cov.csv <==
Time,Covariance
0.0,0.14
1.3199999332427979,0.16
2.700000047683716,0.17
4.039999961853027,0.2
5.3500001430511475,0.23
6.690000057220459,0.24
7.880000114440918,0.24
9.180000066757202,0.24
10.509999990463257,0.24
11.850000143051147,0.24
13.309999942779541,0.24
14.860000133514404,0.24
16.55999994277954,0.24
17.930000066757202,0.26
19.40000009536743,0.28
20.549999952316284,0.31
21.759999990463257,0.35
23.069999933242798,0.37
24.360000133514404,0.41
25.700000047683716,0.41
27.009999990463257,0.41
28.37000012397766,0.42
29.769999980926514,0.43
30.890000104904175,0.45
32.079999923706055,0.49
33.420000076293945,0.52
34.66000008583069,0.52
35.980000019073486,0.52
37.299999952316284,0.52
38.4300000667572,0.53
39.71000003814697,0.55
40.94000005722046,0.57
42.22000002861023,0.6
43.55999994277954,0.63
44.80999994277954,0.66
46.019999980926514,0.66
47.269999980926514,0.67
48.47000002861023,0.69
49.610000133514404,0.72
50.97000002861023,0.74
52.10000014305115,0.74
53.38000011444092,0.75
54.6800000667572,0.75
55.920000076293945,0.75
57.12000012397766,0.75
58.37000012397766,0.75
59.62000012397766,0.78
60.799999952316284,0.81
62.13000011444092,0.82
63.390000104904175,0.83
64.53999996185303,0.85
65.8199999332428,0.86
67.0,0.89
68.32999992370605,0.9
69.55999994277954,0.9
70.96000003814697,0.91
72.26999998092651,0.91
73.54999995231628,0.91
74.91000008583069,0.91
76.08999991416931,0.92
77.51999998092651,0.92
78.65000009536743,0.95
79.92000007629395,0.98
81.15000009536743,1.01
82.44000005722046,1.02
83.6800000667572,1.02
84.87000012397766,1.02
86.25,1.03
87.48000001907349,1.04
88.70000004768372,1.06
89.92000007629395,1.07
91.15000009536743,1.09
92.26999998092651,1.12
93.60000014305115,1.13
95.02999997138977,1.14
96.29999995231628,1.17
97.47000002861023,1.18
98.79999995231628,1.18
100.13000011444092,1.18
101.38000011444092,1.18
102.80999994277954,1.18
104.03999996185303,1.18
105.25,1.18
106.58999991416931,1.2
107.76999998092651,1.2
109.04999995231628,1.2
110.28999996185303,1.2
111.57999992370605,1.2
112.92000007629395,1.2
114.17000007629395,1.2
115.54999995231628,1.21
116.74000000953674,1.21
118.28999996185303,1.21
119.32999992370605,1.21
120.58999991416931,1.22
121.8199999332428,1.23
123.04999995231628,1.24
124.30999994277954,1.27
125.66000008583069,1.3
127.02999997138977,1.34
128.25999999046326,1.34
129.50999999046326,1.34
130.8399999141693,1.34
132.04999995231628,1.34
133.2699999809265,1.34
134.62000012397766,1.34
135.95000004768372,1.34
137.1800000667572,1.34
138.52999997138977,1.34
139.77999997138977,1.34
141.25999999046326,1.35
142.72000002861023,1.37
143.92000007629395,1.38
145.32999992370605,1.39
146.5899999141693,1.4
147.85000014305115,1.4
149.17000007629395,1.4
150.70000004768372,1.43
151.97000002861023,1.43
153.20000004768372,1.43
154.53999996185303,1.45
155.7699999809265,1.48
157.03999996185303,1.48
158.35000014305115,1.48
159.65000009536743,1.5
160.94000005722046,1.51
162.21000003814697,1.51
163.49000000953674,1.52
164.7300000190735,1.53
166.12000012397766,1.55
167.3199999332428,1.55
168.53999996185303,1.56
169.89000010490417,1.57
171.15000009536743,1.58
172.3600001335144,1.61
173.60000014305115,1.61
174.80999994277954,1.61
176.2300000190735,1.63
177.44000005722046,1.65
178.71000003814697,1.66
180.3600001335144,1.68
181.54999995231628,1.71
182.99000000953674,1.71
184.38000011444092,1.72
185.7300000190735,1.72
187.0699999332428,1.72
188.30999994277954,1.72
189.62000012397766,1.72
191.00999999046326,1.72
192.14000010490417,1.72
193.3399999141693,1.72
194.62000012397766,1.73
195.92000007629395,1.75
197.15000009536743,1.76
198.42000007629395,1.79
199.64000010490417,1.82
200.75999999046326,1.82
202.02999997138977,1.84
203.27999997138977,1.87
204.5,1.9
205.74000000953674,1.92
206.96000003814697,1.92
208.22000002861023,1.94
209.52999997138977,1.96
210.88000011444092,1.98
212.27999997138977,2.02
213.5899999141693,2.03
214.9100000858307,2.03
216.12000012397766,2.04
217.3399999141693,2.06
218.5899999141693,2.08
219.9300000667572,2.12
221.21000003814697,2.15
222.64000010490417,2.16
224.0199999809265,2.17
225.35000014305115,2.2
226.55999994277954,2.2
227.99000000953674,2.21
229.3199999332428,2.23
230.62000012397766,2.23
231.90000009536743,2.25
233.1600000858307,2.26
234.4300000667572,2.29
235.6800000667572,2.29
237.17000007629395,2.29
238.42000007629395,2.29
239.72000002861023,2.3
241.03999996185303,2.31
242.32999992370605,2.32
243.64000010490417,2.32
244.9800000190735,2.34
246.22000002861023,2.36
247.47000002861023,2.37
248.67000007629395,2.38
250.63000011444092,2.41
251.24000000953674,2.45
252.49000000953674,2.46
253.70000004768372,2.48
255.24000000953674,2.49
256.539999961853,2.49
257.8800001144409,2.51
259.210000038147,2.54
260.4100000858307,2.58
261.7300000190735,2.58
262.8900001049042,2.61
264.2300000190735,2.63
265.5199999809265,2.67
266.7699999809265,2.7
268.0199999809265,2.7
269.35000014305115,2.71
270.57999992370605,2.71
271.7999999523163,2.71
273.0499999523163,2.72
274.4100000858307,2.73
275.6300001144409,2.75
276.97000002861023,2.76
278.1300001144409,2.76
279.4500000476837,2.76
280.75,2.78
282.0499999523163,2.78
283.32999992370605,2.78
284.65000009536743,2.78
286.02999997138977,2.8
287.25,2.83
288.50999999046326,2.83
289.789999961853,2.84
291.47000002861023,2.86
292.8199999332428,2.87
294.0899999141693,2.89
295.3399999141693,2.89
296.5699999332428,2.89
297.8800001144409,2.89
299.15000009536743,2.9
300.52999997138977,2.9
301.75,2.91
302.960000038147,2.92
304.1800000667572,2.93
305.47000002861023,2.95
306.74000000953674,2.97
308.0199999809265,2.98
309.42000007629395,2.99
310.710000038147,3.02
312.1600000858307,3.05
313.460000038147,3.05
314.6300001144409,3.08
315.9300000667572,3.11
317.22000002861023,3.12
318.50999999046326,3.13
320.1600000858307,3.16
321.4100000858307,3.16
322.7000000476837,3.18
323.94000005722046,3.21
325.1800000667572,3.24
326.65000009536743,3.26
327.8600001335144,3.29
329.30999994277954,3.32
330.960000038147,3.32
332.2999999523163,3.33
333.7000000476837,3.33
335.2000000476837,3.33
336.4500000476837,3.33
337.8199999332428,3.33
339.1100001335144,3.36
340.3900001049042,3.37
341.6300001144409,3.38
342.90000009536743,3.41
344.72000002861023,3.43
346.289999961853,3.45
347.6100001335144,3.48
348.9800000190735,3.51
350.2000000476837,3.53
351.539999961853,3.55
352.7999999523163,3.59
353.99000000953674,3.6
355.65000009536743,3.62
356.9800000190735,3.62
358.2999999523163,3.64
359.77999997138977,3.67
361.00999999046326,3.68
362.4100000858307,3.7
363.69000005722046,3.71
364.92000007629395,3.71
366.22000002861023,3.73
367.539999961853,3.73
368.8600001335144,3.73
370.12000012397766,3.73
371.460000038147,3.73
372.7999999523163,3.73
374.1400001049042,3.73
375.5,3.73
376.92000007629395,3.73
378.0899999141693,3.73
379.44000005722046,3.73
380.7300000190735,3.73
382.00999999046326,3.73
383.42000007629395,3.73
384.65000009536743,3.73
385.8900001049042,3.73
387.1600000858307,3.73
388.42000007629395,3.74
389.8900001049042,3.75
391.1800000667572,3.75
392.42000007629395,3.76
393.789999961853,3.78
395.0,3.78
396.35000014305115,3.78
397.5499999523163,3.8
398.9500000476837,3.8
400.1300001144409,3.8
401.3600001335144,3.8
402.75,3.8
404.12000012397766,3.81
405.42000007629395,3.84
406.8600001335144,3.85
408.15000009536743,3.85
409.5499999523163,3.85
410.80999994277954,3.86
412.24000000953674,3.88
413.49000000953674,3.91
414.8399999141693,3.94
416.2000000476837,3.97
417.50999999046326,3.99
418.82999992370605,3.99
420.17000007629395,4.0
421.6300001144409,4.0
423.039999961853,4.02
424.3900001049042,4.05
425.69000005722046,4.05
427.15000009536743,4.06
428.9300000667572,4.07
430.22000002861023,4.1
431.42000007629395,4.11
432.6400001049042,4.13
434.0199999809265,4.16
435.25999999046326,4.2
436.6400001049042,4.21
438.10000014305115,4.23
439.42000007629395,4.25
440.60000014305115,4.25
441.87000012397766,4.27
443.22000002861023,4.3
444.7999999523163,4.3
446.47000002861023,4.32
447.62000012397766,4.35
448.87000012397766,4.35
450.15000009536743,4.35
451.77999997138977,4.35
453.0899999141693,4.36
454.6600000858307,4.36
455.9100000858307,4.38
457.17000007629395,4.41
458.4800000190735,4.44
459.82999992370605,4.44
461.0499999523163,4.44
462.6800000667572,4.46
463.97000002861023,4.48
465.37000012397766,4.49
466.6100001335144,4.51
468.0,4.54
469.27999997138977,4.55
470.52999997138977,4.56
471.75999999046326,4.58
473.02999997138977,4.59
474.2000000476837,4.62
475.57999992370605,4.65
476.8199999332428,4.67
478.17000007629395,4.67
479.460000038147,4.69
482.30999994277954,4.72
483.24000000953674,4.72
484.7000000476837,4.72
486.039999961853,4.73
487.50999999046326,4.73
488.67000007629395,4.73
490.00999999046326,4.73
491.25999999046326,4.74
492.80999994277954,4.76
494.0899999141693,4.76
495.2699999809265,4.76
496.5699999332428,4.76
498.24000000953674,4.76
499.6400001049042,4.77
500.99000000953674,4.8
502.3399999141693,4.8
503.539999961853,4.8
504.75999999046326,4.8
505.97000002861023,4.81
507.3800001144409,4.83
508.82999992370605,4.84
510.12000012397766,4.86
511.5499999523163,4.86
512.7599999904633,4.89
514.1000001430511,4.92
515.6800000667572,4.92
516.7699999809265,4.93
517.9800000190735,4.96
519.2300000190735,4.99
520.6000001430511,5.02
521.9500000476837,5.04
523.8700001239777,5.06
525.0499999523163,5.07
526.3900001049042,5.09
527.6500000953674,5.12
528.9800000190735,5.16
530.3099999427795,5.16
531.5199999809265,5.16
532.9400000572205,5.17
534.1900000572205,5.18
535.4100000858307,5.2
536.7000000476837,5.22
537.9300000667572,5.23
539.170000076294,5.25
540.460000038147,5.28
541.8900001049042,5.28
543.170000076294,5.28
544.5899999141693,5.28
545.8800001144409,5.3
547.25,5.3
548.4800000190735,5.3
550.3399999141693,5.3
551.670000076294,5.3
553.039999961853,5.33
554.3199999332428,5.33
555.5599999427795,5.33
556.75,5.34
558.1100001335144,5.34
559.3600001335144,5.37
560.5499999523163,5.38
561.8099999427795,5.39
563.2000000476837,5.41
564.5,5.44
565.8500001430511,5.44
567.1900000572205,5.44
568.5499999523163,5.45
569.8199999332428,5.46
571.079999923706,5.5
572.4000000953674,5.53
574.170000076294,5.54
576.3500001430511,5.57
577.710000038147,5.6
578.9400000572205,5.62
580.1400001049042,5.65
581.5,5.69
582.9100000858307,5.7
584.1900000572205,5.73
585.420000076294,5.73
586.6800000667572,5.73
588.0,5.73
589.2400000095367,5.74
590.5199999809265,5.74
591.8700001239777,5.74
593.1000001430511,5.76
594.4300000667572,5.78
595.7000000476837,5.8
596.9500000476837,5.84
598.3199999332428,5.87
599.7599999904633,5.91
601.0899999141693,5.93
602.3399999141693,5.94
603.9800000190735,5.96
605.7200000286102,5.98
607.1000001430511,6.02
608.670000076294,6.02
609.920000076294,6.03
611.2200000286102,6.06
612.420000076294,6.1
613.7000000476837,6.1
614.9300000667572,6.12
617.0099999904633,6.13
618.2200000286102,6.14
619.5899999141693,6.15
620.8500001430511,6.17
622.1800000667572,6.17
623.5099999904633,6.17
624.6400001049042,6.17
625.8800001144409,6.19
627.3700001239777,6.19
629.3800001144409,6.19
630.6100001335144,6.21
632.289999961853,6.23
633.5599999427795,6.23
635.1200001239777,6.24
636.3500001430511,6.24
637.8900001049042,6.24
639.1900000572205,6.24
640.5299999713898,6.25
641.75,6.25
643.0699999332428,6.27
644.3399999141693,6.29
645.6900000572205,6.33
647.079999923706,6.33
649.25,6.33
650.4700000286102,6.33
651.7999999523163,6.34
653.2200000286102,6.36
654.539999961853,6.36
655.75,6.37
657.079999923706,6.39
658.4100000858307,6.4
659.7799999713898,6.43
661.1200001239777,6.45
662.3199999332428,6.47
663.6500000953674,6.51
664.9800000190735,6.51
666.3900001049042,6.52
669.3900001049042,6.52
671.1300001144409,6.52
672.4300000667572,6.52
673.7400000095367,6.53
675.2000000476837,6.53
676.5499999523163,6.55
677.9900000095367,6.58
679.420000076294,6.62
680.710000038147,6.62
682.8399999141693,6.63
684.1100001335144,6.64
685.420000076294,6.64
686.7200000286102,6.65
687.8900001049042,6.65
689.2000000476837,6.65
690.3800001144409,6.66
691.7999999523163,6.67
692.9700000286102,6.68
694.2599999904633,6.69
695.5099999904633,6.7
697.0099999904633,6.71
698.7799999713898,6.73
700.1500000953674,6.73
701.4900000095367,6.73
702.710000038147,6.74
704.0499999523163,6.77
705.25,6.8
706.6000001430511,6.84
707.8700001239777,6.84
710.1100001335144,6.85
711.289999961853,6.85
712.6300001144409,6.86
713.8600001335144,6.86
715.210000038147,6.88
716.4400000572205,6.91
717.6800000667572,6.91
718.8900001049042,6.93
720.3700001239777,6.94
721.6900000572205,6.96
722.9500000476837,6.96
724.3199999332428,6.98
725.7999999523163,6.99
727.1500000953674,6.99
728.3900001049042,7.0
729.7999999523163,7.0
731.0199999809265,7.03
732.2799999713898,7.06
733.4800000190735,7.06
735.6000001430511,7.06
736.8399999141693,7.08
738.1500000953674,7.1
739.3900001049042,7.13
740.7200000286102,7.15
741.9400000572205,7.16
743.7300000190735,7.18
745.039999961853,7.21
746.5099999904633,7.25
747.7799999713898,7.25
749.0699999332428,7.27
750.2999999523163,7.29
751.6400001049042,7.3
752.9000000953674,7.3
755.2999999523163,7.3
756.6800000667572,7.31
757.9000000953674,7.33
759.3199999332428,7.35
760.8500001430511,7.36
762.0199999809265,7.36
763.420000076294,7.38
764.7799999713898,7.41
766.539999961853,7.41
768.2699999809265,7.41
770.0499999523163,7.41
771.75,7.41
773.3900001049042,7.41
774.6800000667572,7.44
776.039999961853,7.44
777.3600001335144,7.46
778.7000000476837,7.49
780.0199999809265,7.52
781.2300000190735,7.53
782.5499999523163,7.53
784.8199999332428,7.55
786.170000076294,7.56
787.3399999141693,7.58
788.6800000667572,7.61
789.960000038147,7.63
791.3199999332428,7.66
792.6400001049042,7.67
794.0299999713898,7.68
795.6100001335144,7.68
797.4300000667572,7.68
798.7999999523163,7.68
800.2300000190735,7.69
801.7400000095367,7.72
802.9700000286102,7.75
804.289999961853,7.79
805.7300000190735,7.82
806.9800000190735,7.82
808.170000076294,7.83
810.4100000858307,7.85
811.710000038147,7.86
813.0099999904633,7.88
814.4700000286102,7.91
815.920000076294,7.94
817.4000000953674,7.96
818.9400000572205,7.99
820.2300000190735,8.02
821.4400000572205,8.05
822.789999961853,8.06
825.5599999427795,8.07
827.3700001239777,8.1
828.8199999332428,8.1
830.1400001049042,8.1
831.5899999141693,8.11
832.8399999141693,8.12
834.2400000095367,8.15
835.4700000286102,8.18
836.75,8.18
838.1000001430511,8.2
840.6000001430511,8.22
843.2300000190735,8.22
844.8399999141693,8.22
846.329999923706,8.23
847.6500000953674,8.26
849.0199999809265,8.29
850.710000038147,8.29
852.2200000286102,8.29
854.6500000953674,8.3
856.210000038147,8.31
857.7699999809265,8.33
859.2300000190735,8.34
860.9400000572205,8.36
863.460000038147,8.36
864.920000076294,8.37
867.2200000286102,8.37
869.0499999523163,8.37
870.7400000095367,8.37
872.4000000953674,8.38
873.7799999713898,8.41
875.3800001144409,8.45
876.8600001335144,8.52
878.170000076294,8.53
880.7699999809265,8.57
882.25,8.6
883.6300001144409,8.66
885.0699999332428,8.74
886.3800001144409,8.84
887.7400000095367,8.9
889.2200000286102,8.94
890.8500001430511,8.96
892.4800000190735,8.98
894.170000076294,8.99
895.6200001239777,9.0
897.0499999523163,9.02
898.4800000190735,9.02
899.960000038147,9.04
901.5899999141693,9.05
903.0599999427795,9.06
904.539999961853,9.09
906.0599999427795,9.09
909.0699999332428,9.09
909.8399999141693,9.09
911.5099999904633,9.1
913.2599999904633,9.12
915.1400001049042,9.12
917.1400001049042,9.12
918.7999999523163,9.12
920.3500001430511,9.13
922.0599999427795,9.16
923.8600001335144,9.16
925.4300000667572,9.16
928.5699999332428,9.16
930.2799999713898,9.18
933.25,9.22
934.7000000476837,9.22
936.0699999332428,9.24
937.6000001430511,9.27
939.0099999904633,9.27
940.5,9.28
942.0599999427795,9.28
944.1300001144409,9.29
945.9100000858307,9.29
947.6100001335144,9.3
949.2200000286102,9.32
950.7300000190735,9.35
952.289999961853,9.35
953.75,9.35
955.2200000286102,9.36
956.6800000667572,9.37
960.079999923706,9.37
962.5599999427795,9.38
964.1900000572205,9.4
969.2999999523163,9.44
972.3099999427795,9.44
974.1300001144409,9.45
975.8099999427795,9.45
977.6600000858307,9.47
979.289999961853,9.47
980.920000076294,9.48
982.5199999809265,9.49
984.1900000572205,9.51
987.4500000476837,9.51
989.1300001144409,9.53
990.710000038147,9.54
992.25,9.56
993.6300001144409,9.56
995.3600001335144,9.56
997.1400001049042,9.57
998.8700001239777,9.6
1000.9300000667572,9.6
1002.5299999713898,9.63
1004.0599999427795,9.63
1005.6000001430511,9.65
1009.4700000286102,9.65
1011.539999961853,9.68
1014.0099999904633,9.71
1015.4800000190735,9.72
1017.2699999809265,9.74
1020.579999923706,9.74
1022.75,9.75
1025.0899999141693,9.75
1027.0699999332428,9.76
1028.7599999904633,9.77
1030.630000114441,9.78
1032.329999923706,9.81
1033.9900000095367,9.82
1040.25,9.84
1040.3500001430511,9.86
1041.8900001049042,9.86
1043.7300000190735,9.87
1045.4900000095367,9.87
1047.8700001239777,9.87
1050.5699999332428,9.88
1052.4400000572205,9.88
1054.3399999141693,9.9
1056.2799999713898,9.9
1058.4300000667572,9.91
1061.5,9.92
1063.1400001049042,9.94
1064.6500000953674,9.95
1066.2200000286102,9.96
1067.8900001049042,9.96
1069.789999961853,9.96
1072.079999923706,9.96
1074.25,9.96
1076.8399999141693,9.97
1078.710000038147,9.97
1080.539999961853,10.0
1082.9100000858307,10.02
1084.5899999141693,10.03
1086.3399999141693,10.06
1088.6800000667572,10.07
1091.8700001239777,10.08
1093.6800000667572,10.09
1095.2599999904633,10.1
1097.0,10.1
1098.8399999141693,10.11
1100.7799999713898,10.11
1102.7699999809265,10.11
1104.9300000667572,10.11
1107.0199999809265,10.11
1108.9400000572205,10.11
1110.8099999427795,10.13
1112.6100001335144,10.16
1114.3500001430511,10.17
1115.920000076294,10.18
1119.1600000858307,10.19
1120.8700001239777,10.2
1122.6200001239777,10.2
1125.0599999427795,10.2
1127.4000000953674,10.2
1129.5699999332428,10.22
1131.670000076294,10.23
1134.039999961853,10.24
1136.1200001239777,10.24
1138.0599999427795,10.27
1140.0699999332428,10.29
1143.2300000190735,10.31
1145.1900000572205,10.32
1146.8700001239777,10.32
1148.710000038147,10.32
1150.4500000476837,10.32
1152.2699999809265,10.34
1154.9300000667572,10.35
1157.1000001430511,10.36
1159.4300000667572,10.37
1161.7000000476837,10.4
1163.5499999523163,10.41
1165.5199999809265,10.42
1168.7400000095367,10.44
1170.6100001335144,10.44
1172.5199999809265,10.45
1174.5899999141693,10.45
1176.9400000572205,10.45
1179.5499999523163,10.45
1181.8099999427795,10.46
1184.1200001239777,10.49
1186.0499999523163,10.51
1187.9000000953674,10.54
1189.8900001049042,10.55
1191.5299999713898,10.55
1194.6000001430511,10.56
1196.2699999809265,10.56
1197.8900001049042,10.56
1200.5199999809265,10.59
1202.2599999904633,10.61
1203.880000114441,10.64
1205.6500000953674,10.66
1207.420000076294,10.66
1210.6800000667572,10.68
1212.7599999904633,10.7
1214.9400000572205,10.73
1216.6900000572205,10.76
1218.4400000572205,10.77
1220.420000076294,10.77
1223.8700001239777,10.77
1225.9100000858307,10.77
1227.8199999332428,10.77
1229.7599999904633,10.8
1231.4300000667572,10.8
1233.1100001335144,10.8
1234.8099999427795,10.81
1238.2999999523163,10.81
1241.2200000286102,10.81
1243.1600000858307,10.81
1245.2799999713898,10.81
1247.460000038147,10.84
1249.1600000858307,10.87
1250.9300000667572,10.88
1254.420000076294,10.89
1256.329999923706,10.91
1258.1600000858307,10.91
1261.170000076294,10.92
1262.4000000953674,10.92
1264.6500000953674,10.93
1267.6600000858307,10.94
1268.6800000667572,10.94
1270.5,10.94
1273.7200000286102,10.94
1275.5,10.94
1277.8399999141693,10.95
1279.5599999427795,10.98
1281.4700000286102,11.02
1284.1500000953674,11.02
1286.4700000286102,11.02
1288.2599999904633,11.02
1290.079999923706,11.04
1292.539999961853,11.07
1294.6000001430511,11.1
1296.6600000858307,11.12
1299.079999923706,11.13
1301.1600000858307,11.16
1303.2400000095367,11.17
1305.0199999809265,11.17
1307.0199999809265,11.17
1308.75,11.18
1312.5,11.19
1314.9000000953674,11.21
1317.1500000953674,11.23
1319.1600000858307,11.25
1320.9800000190735,11.26
1322.829999923706,11.28
1324.7699999809265,11.32
1326.7799999713898,11.32
1328.8600001335144,11.32
1330.9700000286102,11.33
1332.9500000476837,11.35
1335.039999961853,11.38
1336.920000076294,11.38
1338.7999999523163,11.39
1342.1900000572205,11.41
1344.3700001239777,11.44
1346.880000114441,11.45
1349.2300000190735,11.48
1351.25,11.49
1353.539999961853,11.51
1355.5699999332428,11.52
1357.4800000190735,11.54
1359.4800000190735,11.56
1361.630000114441,11.56
1363.5299999713898,11.56
1365.75,11.56
1367.9500000476837,11.56
1369.9000000953674,11.56
1374.1400001049042,11.56
1375.9000000953674,11.56
1377.9900000095367,11.56
1379.8700001239777,11.57
1382.1000001430511,11.58
1384.1100001335144,11.58
1386.6200001239777,11.58
1389.2400000095367,11.59
1391.7200000286102,11.62
1393.8600001335144,11.62
1396.079999923706,11.64
1398.0,11.64
1402.4100000858307,11.66
1404.6400001049042,11.67
1406.920000076294,11.68
1408.9500000476837,11.71
1411.130000114441,11.71
1414.6400001049042,11.71
1416.5099999904633,11.72
1418.4500000476837,11.72
1420.3900001049042,11.72
1422.289999961853,11.72
1424.7400000095367,11.74
1426.75,11.74
1428.9500000476837,11.74
1431.2000000476837,11.75
1433.4400000572205,11.78
1437.170000076294,11.81
1439.5099999904633,11.82
1441.7300000190735,11.85
1444.2799999713898,11.86
1448.710000038147,11.89
1451.039999961853,11.9
1453.4800000190735,11.93
1455.4100000858307,11.95
1458.0099999904633,11.95
1460.1800000667572,11.96
1462.1800000667572,11.99
1464.130000114441,11.99
1466.0,11.99
1467.920000076294,12.01
1470.039999961853,12.02
1471.9500000476837,12.02
1473.7799999713898,12.03
1475.7599999904633,12.03
1478.170000076294,12.05
1480.210000038147,12.05
1482.2799999713898,12.05
1484.2300000190735,12.06
1486.0099999904633,12.06
1487.9500000476837,12.08
1489.8199999332428,12.1
1493.4500000476837,12.12
1495.4900000095367,12.15
1497.329999923706,12.16
1499.4400000572205,12.18
1501.7699999809265,12.18
1503.7999999523163,12.19
1505.7699999809265,12.19
1507.8700001239777,12.19
1510.2599999904633,12.19
1512.710000038147,12.19
1515.2200000286102,12.2
1517.5299999713898,12.21
1520.1500000953674,12.22
1523.039999961853,12.24
1525.1200001239777,12.24
1527.2000000476837,12.26
1529.4000000953674,12.26
1533.1500000953674,12.27
1536.0599999427795,12.27
1538.2200000286102,12.28
1540.4500000476837,12.29
1542.4400000572205,12.32
1544.3700001239777,12.32
1548.3700001239777,12.33
1550.7999999523163,12.33
1555.4100000858307,12.33
1557.6200001239777,12.36
1559.920000076294,12.36
1562.2300000190735,12.36
1566.039999961853,12.39
1568.670000076294,12.42
1570.7400000095367,12.43
1572.8199999332428,12.44
1575.2000000476837,12.47
1578.0,12.49
1580.2699999809265,12.52
1582.670000076294,12.54
1585.5,12.55
1587.880000114441,12.57
1590.0199999809265,12.59
1594.2200000286102,12.6
1596.2799999713898,12.6
1599.1600000858307,12.6
1601.170000076294,12.6
1603.0599999427795,12.6
1605.0,12.6
1606.8900001049042,12.6
1608.7400000095367,12.6
1610.7200000286102,12.6
1612.6100001335144,12.6
1614.460000038147,12.6
1616.380000114441,12.6
1618.2599999904633,12.61
1620.1800000667572,12.61
1622.1400001049042,12.61
1624.0299999713898,12.61
1625.829999923706,12.61
1627.829999923706,12.61
1629.7599999904633,12.61
1631.7999999523163,12.61
1633.8099999427795,12.62
1635.7799999713898,12.63
1639.4400000572205,12.63
1641.329999923706,12.65
1643.3199999332428,12.65
1645.170000076294,12.66
1647.2400000095367,12.68
1649.5299999713898,12.68
1651.8900001049042,12.68
1654.3399999141693,12.71
1656.5699999332428,12.73
1659.039999961853,12.73
1662.7599999904633,12.75
1665.5299999713898,12.76
1667.75,12.76
1669.960000038147,12.76
1672.3600001335144,12.76
1674.5299999713898,12.76
1676.6400001049042,12.77
1678.6600000858307,12.8
1680.6600000858307,12.8
1684.329999923706,12.8
1686.25,12.82
1688.3500001430511,12.82
1690.4700000286102,12.84
1692.4400000572205,12.87
1694.5099999904633,12.87
1696.5599999427795,12.87
1698.670000076294,12.88
1700.960000038147,12.88
1702.9700000286102,12.89
1704.9400000572205,12.89
1707.130000114441,12.91
1709.7999999523163,12.91
1712.1600000858307,12.93
1714.5099999904633,12.93
1716.6600000858307,12.95
1718.7699999809265,12.96
1721.130000114441,12.98
1725.1200001239777,13.0
1727.3099999427795,13.03
1729.5499999523163,13.03
1731.7400000095367,13.03
1734.4800000190735,13.03
1736.6500000953674,13.03
1738.9500000476837,13.04
1741.1100001335144,13.07
1743.4900000095367,13.08
1746.2799999713898,13.08
1748.2799999713898,13.09
1750.6600000858307,13.12
1753.2300000190735,13.12
1756.3900001049042,13.12
1759.039999961853,13.12
1761.539999961853,13.16
1763.75,13.17
1767.7200000286102,13.18
1769.8099999427795,13.19
1772.079999923706,13.22
1774.5199999809265,13.23
1777.2200000286102,13.23
1779.8399999141693,13.27
1782.539999961853,13.27
1785.0899999141693,13.3
1787.1100001335144,13.3
1789.3199999332428,13.31
1793.7200000286102,13.33
1795.7300000190735,13.33
1798.460000038147,13.35
1801.3500001430511,13.38
1804.329999923706,13.39
1806.670000076294,13.41
1809.1400001049042,13.43
1811.210000038147,13.44
1815.4700000286102,13.44
1817.4900000095367,13.45
1819.4500000476837,13.45
1821.4900000095367,13.46
1823.5599999427795,13.46
1825.829999923706,13.46
1828.3700001239777,13.47
1830.3199999332428,13.48
1835.2799999713898,13.51
1837.8900001049042,13.53
1840.3199999332428,13.53
1842.6100001335144,13.56
1845.079999923706,13.57
1848.7999999523163,13.57
1850.7799999713898,13.59
1853.0,13.62
1855.0899999141693,13.66
1857.4100000858307,13.66
1859.7799999713898,13.67
1861.8600001335144,13.7
1864.4900000095367,13.7
1867.1200001239777,13.72
1870.210000038147,13.73
1873.0299999713898,13.73
1875.2300000190735,13.75
1877.710000038147,13.77
1880.7200000286102,13.79
1883.0,13.79
1884.9700000286102,13.81
1887.9800000190735,13.82
1889.0499999523163,13.84
1893.2799999713898,13.85
1895.7200000286102,13.85
1898.1400001049042,13.86
1900.25,13.88
1902.380000114441,13.88
1904.4900000095367,13.88
1906.7000000476837,13.88
1908.8500001430511,13.88
1911.0099999904633,13.88
1913.079999923706,13.9
1915.170000076294,13.9
1917.7200000286102,13.93
1920.2599999904633,13.94
1922.670000076294,13.96
1927.3399999141693,14.0
1929.6400001049042,14.04
1934.1600000858307,14.07
1936.1600000858307,14.07
1938.5899999141693,14.08
1940.7699999809265,14.09
1942.8900001049042,14.11
1945.2999999523163,14.12
1949.1800000667572,14.14
1951.3099999427795,14.17
1953.8700001239777,14.19
1956.829999923706,14.21
1958.7999999523163,14.22
1960.9900000095367,14.24
1963.3099999427795,14.26
1965.4300000667572,14.27
1967.5599999427795,14.27
1970.0,14.3
1972.2999999523163,14.3
1975.0199999809265,14.31
1979.1500000953674,14.32
1981.3500001430511,14.34
1983.75,14.36
1985.8199999332428,14.36
1987.880000114441,14.36
1989.9300000667572,14.37
1992.079999923706,14.37
1994.2699999809265,14.37
1996.6100001335144,14.38
1999.460000038147,14.38
2002.3500001430511,14.38
2005.3199999332428,14.38
2008.1600000858307,14.38
2010.710000038147,14.41
2013.0,14.41
2015.2200000286102,14.42
2019.3700001239777,14.42
2022.0699999332428,14.43
2024.8700001239777,14.44
2026.9400000572205,14.45
2029.1400001049042,14.46
2031.5,14.47
2034.2799999713898,14.48
2037.0099999904633,14.51
2039.1000001430511,14.51
2043.2999999523163,14.51
2045.8399999141693,14.51
2048.1100001335144,14.51
2050.2699999809265,14.52
2055.329999923706,14.53
2059.0099999904633,14.53
2061.8600001335144,14.53
2064.289999961853,14.53
2066.7300000190735,14.56
2068.7799999713898,14.59
2070.930000066757,14.59
2073.039999961853,14.6
2077.289999961853,14.61
2079.539999961853,14.63
2081.850000143051,14.63
2084.2300000190735,14.64
2086.829999923706,14.64
2089.850000143051,14.64
2092.7999999523163,14.66
2095.2699999809265,14.69
2097.5299999713898,14.72
2099.8399999141693,14.73
2104.539999961853,14.75
2107.8399999141693,14.78
2110.170000076294,14.82
2112.4500000476837,14.85
2117.630000114441,14.85
2119.8600001335144,14.87
2122.0899999141693,14.88
2124.640000104904,14.91
2126.8399999141693,14.94
2129.0299999713898,14.95
2131.8099999427795,14.97
2134.920000076294,14.98
2137.4800000190735,15.0
2139.829999923706,15.03
2142.4100000858307,15.03
2146.7799999713898,15.04
2148.9900000095367,15.07
2151.569999933243,15.1
2154.670000076294,15.1
2157.2200000286102,15.13
2159.4900000095367,15.16
2161.6600000858307,15.18
2163.7599999904633,15.18
2165.9800000190735,15.2
2168.2599999904633,15.23
2170.5199999809265,15.23
2172.9400000572205,15.25
2175.7999999523163,15.25
2179.0499999523163,15.25
2182.4700000286102,15.25
2185.100000143051,15.26
2187.380000114441,15.29
2189.710000038147,15.33
2194.2699999809265,15.35
2197.4500000476837,15.35
2200.430000066757,15.37
2203.1200001239777,15.4
2205.4800000190735,15.44
2207.7000000476837,15.47
2210.2300000190735,15.47
2212.539999961853,15.48
2215.100000143051,15.52
2217.9000000953674,15.53
2220.210000038147,15.56
2224.6600000858307,15.56
2227.5299999713898,15.59
2230.6900000572205,15.6
2233.4400000572205,15.6
2235.710000038147,15.6
2238.380000114441,15.61
2242.829999923706,15.61
2245.170000076294,15.63
2247.640000104904,15.65
2250.819999933243,15.66
2253.7799999713898,15.68
2256.7200000286102,15.68
2259.0499999523163,15.7
2264.0099999904633,15.71
2266.4700000286102,15.74
2268.75,15.76
2271.0,15.76
2273.789999961853,15.76
2276.1200001239777,15.77
2278.3600001335144,15.79
2281.539999961853,15.79
2283.9100000858307,15.79
2286.430000066757,15.81
2289.1200001239777,15.81
2291.9400000572205,15.83
2294.8399999141693,15.87
2297.640000104904,15.9
2300.2999999523163,15.94
2302.7400000095367,15.95
2307.600000143051,15.95
2310.6900000572205,15.95
2314.2699999809265,15.95
2317.5499999523163,15.98
2320.4700000286102,15.98
2322.9700000286102,16.01
2325.420000076294,16.02
2330.0199999809265,16.02
2332.430000066757,16.03
2335.2400000095367,16.03
2337.9500000476837,16.03
2341.170000076294,16.03
2344.319999933243,16.03
2347.100000143051,16.04
2350.2400000095367,16.08
2353.3700001239777,16.09
2358.130000114441,16.12
2361.069999933243,16.12
2363.5299999713898,16.14
2365.9800000190735,16.15
2368.3399999141693,16.17
2370.7799999713898,16.2
2373.350000143051,16.21
2376.0199999809265,16.21
2378.539999961853,16.24
2381.1600000858307,16.24
2383.6600000858307,16.24
2386.0499999523163,16.25
2388.579999923706,16.27
2391.420000076294,16.29
2394.079999923706,16.29
2396.569999933243,16.29
2398.9900000095367,16.29
2401.4100000858307,16.3
2406.350000143051,16.31
2409.4000000953674,16.34
2411.850000143051,16.37
2414.319999933243,16.38
2417.079999923706,16.41
2420.9500000476837,16.43
2423.7400000095367,16.45
2426.5499999523163,16.46
2429.0199999809265,16.49
2431.630000114441,16.49
2436.5899999141693,16.49
2439.4800000190735,16.52
2442.170000076294,16.55
2444.7200000286102,16.56
2447.2999999523163,16.56
2449.7999999523163,16.57
2452.5,16.59
2455.3099999427795,16.62
2458.039999961853,16.63
2460.4100000858307,16.66
2462.920000076294,16.66
2467.9400000572205,16.66
2470.630000114441,16.69
2473.380000114441,16.71
2476.9400000572205,16.71
2480.1200001239777,16.74
2482.890000104904,16.74
2487.600000143051,16.74
2490.25,16.76
2492.9000000953674,16.79
2495.630000114441,16.81
2498.4900000095367,16.81
2501.3600001335144,16.81
2504.289999961853,16.83
2506.8099999427795,16.84
2512.6100001335144,16.84
2514.789999961853,16.84
2518.4400000572205,16.85
2521.3399999141693,16.87
2524.170000076294,16.87
2527.4800000190735,16.87
2530.539999961853,16.88
2533.319999933243,16.89
2536.3600001335144,16.89
2539.1600000858307,16.91
2546.8099999427795,16.91
2549.4000000953674,16.94
2552.079999923706,16.95
2555.0099999904633,16.98
2558.210000038147,16.98
2561.1100001335144,17.0
2563.600000143051,17.01
2566.2699999809265,17.03
2571.9000000953674,17.05
2574.7799999713898,17.07
2577.789999961853,17.07
2580.380000114441,17.11
2582.9500000476837,17.14
2585.4400000572205,17.16
2587.9100000858307,17.19
2590.539999961853,17.19
2593.25,17.21
2595.710000038147,17.21
2598.1200001239777,17.23
2600.630000114441,17.23
2603.8099999427795,17.23
2606.670000076294,17.23
2609.5899999141693,17.23
2612.75,17.23
2615.4100000858307,17.26
2620.600000143051,17.27
2623.1600000858307,17.27
2626.0,17.27
2628.680000066757,17.28
2631.6900000572205,17.3
2634.9900000095367,17.3
2637.710000038147,17.31
2641.0,17.32
2643.789999961853,17.33
2646.3700001239777,17.33
2649.5499999523163,17.36
2652.5199999809265,17.4
2656.5099999904633,17.4
2659.289999961853,17.4
2662.319999933243,17.4
2665.140000104904,17.4
2672.0599999427795,17.4
2675.0599999427795,17.4
2679.0,17.42
2682.3399999141693,17.43
2685.079999923706,17.46
2687.789999961853,17.46
2693.100000143051,17.47
2695.7799999713898,17.47
2698.930000066757,17.48
2701.960000038147,17.51
2704.829999923706,17.51
2707.7699999809265,17.52
2710.289999961853,17.54
2713.069999933243,17.58
2718.6500000953674,17.58
2721.2799999713898,17.61
2723.9100000858307,17.61
2726.890000104904,17.61
2729.850000143051,17.62
2732.8399999141693,17.62
2735.819999933243,17.62
2738.7799999713898,17.64
2741.3399999141693,17.64
2746.460000038147,17.64
2749.539999961853,17.65
2752.390000104904,17.66
2755.170000076294,17.67
2758.5,17.68
2761.4700000286102,17.68
2764.569999933243,17.7
2767.6100001335144,17.72
2770.880000114441,17.72
2776.390000104904,17.72
2779.2300000190735,17.72
2782.3399999141693,17.72
2785.1100001335144,17.73
2787.920000076294,17.73
2790.9500000476837,17.74
2793.9400000572205,17.74
2796.6100001335144,17.74
2799.329999923706,17.75
2805.329999923706,17.75
2811.7200000286102,17.81
2814.7699999809265,17.82
2820.6500000953674,17.82
2823.4700000286102,17.84
2832.890000104904,17.84
2835.960000038147,17.85
2838.9000000953674,17.86
2845.3399999141693,17.89
2848.4400000572205,17.9
2851.1500000953674,17.9
2853.890000104904,17.9
2862.2999999523163,17.9
2863.2400000095367,17.93
2866.380000114441,17.93
2869.350000143051,17.95
2872.4500000476837,17.99
2877.8600001335144,17.99
2884.2300000190735,18.02
2884.600000143051,18.03
2887.819999933243,18.05
2890.890000104904,18.06
2893.7000000476837,18.09
2896.960000038147,18.11
2902.4900000095367,18.12
2905.710000038147,18.13
2908.6200001239777,18.13
2911.920000076294,18.13
2914.7000000476837,18.16
2917.4000000953674,18.18
2920.9000000953674,18.18
2924.680000066757,18.19
2927.8700001239777,18.19
2931.7200000286102,18.19
2935.960000038147,18.19
2939.0199999809265,18.2
2944.789999961853,18.2
2947.7300000190735,18.21
2951.0299999713898,18.21
2954.0199999809265,18.22
2956.8399999141693,18.24
2959.850000143051,18.25
2965.850000143051,18.25
2966.140000104904,18.25
2972.3399999141693,18.25
2973.9100000858307,18.26
2977.2799999713898,18.26
2980.670000076294,18.26
2983.4000000953674,18.26
2988.6600000858307,18.27
2991.4900000095367,18.27
2994.460000038147,18.27
2997.5599999427795,18.28
3000.7400000095367,18.3
3004.0599999427795,18.32
3007.380000114441,18.35
3010.5499999523163,18.36
3013.569999933243,18.36
3016.6100001335144,18.36
3020.0,18.36
3023.5299999713898,18.37
3026.7799999713898,18.37
3029.630000114441,18.37
3035.4400000572205,18.37
3038.4400000572205,18.39
3041.3600001335144,18.41
3044.2400000095367,18.41
3047.7699999809265,18.42
3051.600000143051,18.43
3055.170000076294,18.44
3058.460000038147,18.45
3061.380000114441,18.45
3067.100000143051,18.45
3070.390000104904,18.45
3076.6200001239777,18.46
3076.6600000858307,18.48
3080.1200001239777,18.48
3083.7200000286102,18.5
3086.9500000476837,18.52
3090.039999961853,18.55
3093.069999933243,18.57
3098.390000104904,18.57
3101.1500000953674,18.6
3104.069999933243,18.6
3107.710000038147,18.6
3111.920000076294,18.61
3116.1600000858307,18.61
3119.4900000095367,18.62
3122.430000066757,18.65
3125.5499999523163,18.65
3131.289999961853,18.66
3134.5,18.66
3137.4400000572205,18.69
3140.420000076294,18.69
3143.5,18.7
3146.3399999141693,18.71
3149.7200000286102,18.73
3153.100000143051,18.73
3156.319999933243,18.76
3159.2200000286102,18.77
3165.039999961853,18.77
3168.930000066757,18.79
3172.670000076294,18.8
3175.9900000095367,18.82
3179.0099999904633,18.82
3184.630000114441,18.85
3187.640000104904,18.87
3191.2999999523163,18.88
3194.420000076294,18.89
3197.960000038147,18.89
3203.4000000953674,18.9
3206.4800000190735,18.93
3209.5,18.96
3212.850000143051,18.98
3216.4100000858307,18.98
3223.2999999523163,18.98
3224.0099999904633,18.98
3228.2300000190735,19.01
3234.880000114441,19.02
3235.100000143051,19.04
3238.0099999904633,19.07
3244.890000104904,19.1
3248.0299999713898,19.1
3251.1100001335144,19.11
3257.880000114441,19.13
3259.4900000095367,19.16
3262.3700001239777,19.16
3268.8399999141693,19.18
3272.420000076294,19.2
3275.7300000190735,19.23
3278.680000066757,19.25
3284.75,19.27
3287.7799999713898,19.29
3290.7799999713898,19.31
3296.5899999141693,19.31
3299.819999933243,19.33
3302.7699999809265,19.37
3305.710000038147,19.37
3308.6500000953674,19.39
3311.569999933243,19.4
3314.4500000476837,19.41
3317.960000038147,19.41
3321.5499999523163,19.42
3324.5599999427795,19.44
3327.6900000572205,19.45
3334.0499999523163,19.45
3337.9900000095367,19.47
3342.680000066757,19.47
3346.8099999427795,19.5
3349.850000143051,19.5
3352.890000104904,19.53
3360.1500000953674,19.56
3364.5,19.58
3367.8099999427795,19.59
3370.6900000572205,19.61
3373.890000104904,19.63
3377.2699999809265,19.65
3380.6600000858307,19.65
3383.680000066757,19.65
3389.789999961853,19.65
3392.9000000953674,19.65
3396.069999933243,19.67
3399.579999923706,19.67
3406.0899999141693,19.69
3406.680000066757,19.69
3412.539999961853,19.69
3415.819999933243,19.69
3418.819999933243,19.71
3421.9000000953674,19.73
3425.2599999904633,19.74
3428.5499999523163,19.74
3431.789999961853,19.75
3435.0299999713898,19.77
3438.420000076294,19.77
3441.829999923706,19.79
3445.380000114441,19.79
3452.7799999713898,19.82
3455.9400000572205,19.85
3458.880000114441,19.88
3461.9700000286102,19.89
3465.3099999427795,19.91
3468.2799999713898,19.92
3475.460000038147,19.95
3478.4800000190735,19.98
3481.8700001239777,20.0
3485.130000114441,20.01
3488.6600000858307,20.01
3492.0199999809265,20.01
3495.4500000476837,20.02
3499.039999961853,20.04
3502.7599999904633,20.06
3506.210000038147,20.07
3512.569999933243,20.08
3515.7000000476837,20.08
3518.9100000858307,20.1
3522.2000000476837,20.1
3525.420000076294,20.13
3529.5299999713898,20.13
3533.5599999427795,20.14
3537.3399999141693,20.14
3540.4100000858307,20.17
3547.2000000476837,20.2
3551.180000066757,20.2
3555.180000066757,20.2
3559.2599999904633,20.21
3562.3700001239777,20.24
3565.380000114441,20.24
3572.069999933243,20.24
3575.6100001335144,20.24
3578.7699999809265,20.25
3581.9500000476837,20.26
3588.5099999904633,20.29
3592.1200001239777,20.3
3595.7200000286102,20.31
3599.069999933243,20.31
3602.3600001335144,20.31
3605.579999923706,20.32
3609.0899999141693,20.32
3612.5299999713898,20.32
3619.350000143051,20.32
3620.0599999427795,20.34
3623.4800000190735,20.34
3629.600000143051,20.35
3632.890000104904,20.35
3636.8399999141693,20.35
3640.1200001239777,20.38
3643.930000066757,20.4
3647.5899999141693,20.43
3651.1500000953674,20.45
3654.2799999713898,20.47
3660.2400000095367,20.47
3663.4400000572205,20.49
3666.6900000572205,20.49
3670.289999961853,20.5
3673.6600000858307,20.53
3677.289999961853,20.53
3680.4800000190735,20.54
3684.170000076294,20.54
3687.960000038147,20.54
3693.210000038147,20.57
3696.2999999523163,20.57
3699.460000038147,20.58
3706.75,20.6
3709.9800000190735,20.62
3713.2599999904633,20.62
3717.170000076294,20.64
3721.0199999809265,20.64
3724.5,20.64
3730.789999961853,20.64
3734.1200001239777,20.64
3737.380000114441,20.64
3740.7699999809265,20.65
3744.2999999523163,20.65
3748.1600000858307,20.66
3752.039999961853,20.69
3756.0599999427795,20.69
3760.0199999809265,20.7
3763.890000104904,20.7
3767.850000143051,20.7
3771.430000066757,20.7
3774.850000143051,20.7
3781.680000066757,20.7
3785.5099999904633,20.7
3788.9400000572205,20.72
3792.100000143051,20.73
3795.390000104904,20.76
3799.1600000858307,20.8
3803.430000066757,20.8
3807.2000000476837,20.84
3814.430000066757,20.84
3817.7999999523163,20.85
3821.7400000095367,20.86
3825.2699999809265,20.89
3829.25,20.91
3833.2999999523163,20.92
3840.2200000286102,20.95
3843.7000000476837,20.95
3848.1600000858307,20.95
3851.9100000858307,20.96
3855.4800000190735,20.99
3859.579999923706,21.03
3863.0299999713898,21.03
3870.2300000190735,21.03
3873.5899999141693,21.05
3876.9400000572205,21.07
3880.75,21.08
3884.4100000858307,21.09
3888.3600001335144,21.1
3892.1600000858307,21.1
3896.180000066757,21.12
3899.6600000858307,21.15
3903.4900000095367,21.16
3908.1100001335144,21.18
3911.789999961853,21.19
3918.6600000858307,21.22
3922.180000066757,21.22
3925.5299999713898,21.22
3929.1600000858307,21.25
3933.7300000190735,21.25
3938.2200000286102,21.29
3945.6900000572205,21.29
3949.7300000190735,21.29
3953.2400000095367,21.29
3957.0499999523163,21.3
3960.819999933243,21.32
3964.5899999141693,21.33
3967.850000143051,21.35
3971.5499999523163,21.36
3975.0899999141693,21.39
3978.7999999523163,21.41
3982.7599999904633,21.44
3986.880000114441,21.46
3993.670000076294,21.49
3997.819999933243,21.51
4001.2599999904633,21.54
4004.569999933243,21.57
4007.9700000286102,21.58
4012.1200001239777,21.58
4015.5499999523163,21.58
4019.4100000858307,21.61
4023.1500000953674,21.63
4026.5099999904633,21.65
4030.170000076294,21.68
4033.7200000286102,21.7
4037.539999961853,21.7
4044.1900000572205,21.71
4047.5,21.74
4051.2000000476837,21.74
4055.4700000286102,21.76
4060.0199999809265,21.77
4063.7699999809265,21.77
4067.3600001335144,21.78
4071.0,21.78
4074.680000066757,21.79
4078.420000076294,21.8
4081.640000104904,21.81
4089.4900000095367,21.83
4092.960000038147,21.84
4097.640000104904,21.84
4103.110000133514,21.85
4107.2300000190735,21.86
4111.089999914169,21.86
4118.620000123978,21.88
4122.450000047684,21.89
4126.240000009537,21.9
4130.660000085831,21.94
4135.079999923706,21.97
4142.089999914169,21.99
4146.110000133514,22.0
4150.210000038147,22.0
4153.72000002861,22.01
4158.210000038147,22.02
4162.610000133514,22.04
4166.910000085831,22.05
4170.430000066757,22.07
4173.890000104904,22.08
4179.130000114441,22.09
4186.97000002861,22.12
4190.539999961853,22.13
4196.950000047684,22.14
4198.4800000190735,22.14
4202.72000002861,22.15
4207.829999923706,22.16
4211.370000123978,22.16
4218.789999961853,22.2
4223.170000076294,22.22
4226.829999923706,22.25
4230.589999914169,22.25
4234.910000085831,22.27
4238.569999933243,22.29
4242.1900000572205,22.32
4245.839999914169,22.32
4250.100000143051,22.34
4254.350000143051,22.37
4258.3099999427795,22.37
4262.819999933243,22.39
4270.450000047684,22.42
4274.930000066757,22.42
4279.450000047684,22.44
4284.039999961853,22.45
4287.740000009537,22.46
4291.3099999427795,22.47
4295.799999952316,22.47
4300.160000085831,22.48
4303.910000085831,22.51
4307.8099999427795,22.53
4311.289999961853,22.54
4315.509999990463,22.58
4322.600000143051,22.58
4326.4400000572205,22.6
4331.039999961853,22.62
4335.360000133514,22.64
4339.210000038147,22.66
4346.650000095367,22.68
4351.22000002861,22.69
4356.27999997139,22.72
4361.6900000572205,22.76
4365.539999961853,22.76
4375.759999990463,22.76
4377.069999933243,22.79
4380.870000123978,22.81
4384.890000104904,22.83
4388.539999961853,22.84
4392.390000104904,22.84
4396.110000133514,22.85
4399.52999997139,22.88
4403.110000133514,22.89
4406.610000133514,22.89
4410.460000038147,22.89
4414.329999923706,22.89
4421.829999923706,22.89
4425.9400000572205,22.91
4430.370000123978,22.92
4434.009999990463,22.93
4437.759999990463,22.94
4442.25,22.95
4446.2699999809265,22.96
4450.170000076294,22.99
4454.1900000572205,23.01
4458.240000009537,23.01
4462.400000095367,23.03
4469.4400000572205,23.03
4473.569999933243,23.04
4478.630000114441,23.05
4482.4400000572205,23.06
4487.27999997139,23.08
4490.9800000190735,23.09
4494.7699999809265,23.11
4498.9400000572205,23.12
4502.509999990463,23.12
4506.200000047684,23.12
4510.180000066757,23.16
4514.22000002861,23.17
4521.210000038147,23.17
4527.920000076294,23.17
4530.089999914169,23.19
4535.079999923706,23.19
4538.930000066757,23.19
4542.920000076294,23.2
4547.25,23.2
4551.150000095367,23.2
4554.799999952316,23.2
4558.789999961853,23.21
4562.539999961853,23.21
4566.240000009537,23.23
4573.900000095367,23.24
4578.549999952316,23.25
4583.350000143051,23.28
4587.160000085831,23.28
4591.0,23.28
4595.120000123978,23.28
4598.839999914169,23.28
4602.759999990463,23.3
4607.390000104904,23.31
4611.380000114441,23.31
4615.380000114441,23.34
4623.3099999427795,23.37
4628.7300000190735,23.38
4633.1900000572205,23.38
4637.829999923706,23.4
4641.910000085831,23.43
4646.579999923706,23.46
4650.6900000572205,23.47
4654.589999914169,23.5
4659.0,23.5
4663.3099999427795,23.51
4667.5,23.52
4675.110000133514,23.52
4680.259999990463,23.52
4684.8099999427795,23.52
4692.799999952316,23.53
4697.6900000572205,23.53
4703.850000143051,23.56
4708.52999997139,23.56
4713.120000123978,23.56
4717.650000095367,23.56
4722.180000066757,23.57
4726.170000076294,23.58
4730.7699999809265,23.61
4734.630000114441,23.61
4743.0599999427795,23.63
4748.180000066757,23.65
4755.950000047684,23.66
4757.960000038147,23.66
4762.339999914169,23.66
4767.319999933243,23.67
4771.829999923706,23.68
4776.2699999809265,23.69
4781.319999933243,23.69
4790.039999961853,23.7
4795.630000114441,23.7
4800.610000133514,23.72
4804.890000104904,23.74
4809.6900000572205,23.76
4814.950000047684,23.76
4819.5199999809265,23.78
4833.22000002861,23.8
4841.52999997139,23.83

==> Experiment-Data/greedy_map_data_coverage.csv <==
Time, MapData
0.0,99.05875
18.080000162124634,97.5475
39.200000047683716,95.50375
63.38000011444092,94.829375
105.7900002002716,89.11125
113.05000019073486,88.62375
155.46000003814697,84.611875
183.22000002861023,81.40875
199.8600001335144,80.545625
242.47000002861023,77.86
272.1800000667572,76.940625
295.1400001049042,75.301875
330.9500000476837,75.25875
355.5200002193451,74.611875
369.78000020980835,74.19375
400.0600001811981,73.805625
442.74000000953674,71.590625
471.17000007629395,69.69375
488.4300000667572,69.0875
521.8100001811981,68.1075
540.8300001621246,67.285
554.25,67.06875
597.8900001049042,62.025
632.8900001049042,61.94375
658.5700001716614,61.521875
685.1100001335144,61.48375
728.2300000190735,61.255
752.4300000667572,60.95375
796.5900001525879,60.983125
826.4400000572205,60.066875
879.6200001239777,60.04
898.7800002098083,59.7825
914.0400002002716,59.508125
961.3400001525879,58.19375
980.5300002098083,58.181875
1003.9400000572205,57.980625
1048.1500000953674,57.498125
1096.170000076294,57.32
1123.8500001430511,57.308125
1171.2400000095367,57.25875
1196.5300002098083,56.975625
1248.460000038147,56.425625
1297.4400000572205,56.425625
1342.840000152588,56.425625
1388.7400000095367,56.363125
1408.5300002098083,56.31
1454.1200001239777,56.119375
1501.1600000858307,55.34125
1537.3900001049042,54.84875
1589.0300002098083,54.81125
1638.7599999904633,54.84625
1683.4700000286102,54.581875
1707.770000219345,54.373125
1723.8500001430511,54.2625
1747.670000076294,53.905
1793.7000000476837,52.89375
1837.3600001335144,52.62625
1866.2200000286102,52.40625
1913.3000001907349,52.0525
1961.3100001811981,51.868125
2004.9400000572205,51.504375
2028.1000001430511,51.245625
2063.420000076294,51.2375
2091.6900000572205,51.16375
2106.7400000095367,51.1025
2142.079999923706,49.794375
2181.5599999427795,48.95375
2210.8899998664856,48.77875
2235.4000000953674,48.55375
2250.460000038147,48.48875
2300.329999923706,48.07375
2316.5899999141693,48.004375
2344.4500000476837,47.750625
2392.8799998760223,47.744375
2422.7000000476837,47.67375
2454.369999885559,46.75375
2474.0099999904633,46.2675
2502.0,45.681875
2538.6500000953674,45.46375
2561.2000000476837,45.400625
2616.1399998664856,45.246875
2664.9800000190735,44.52375
2679.75,44.481875
2704.829999923706,44.27125
2733.2300000190735,44.181875
2762.4500000476837,43.98875
2792.0299999713898,43.603125
2807.0499999523163,43.319375
2831.9500000476837,43.191875
2846.25,43.18875
2864.869999885559,43.14375
2889.359999895096,42.9975
2931.5099999904633,42.3775
2974.9900000095367,42.179375
3021.9400000572205,41.868125
3065.069999933243,41.374375
3091.2300000190735,41.205
3117.9400000572205,40.946875
3152.7200000286102,40.646875
3171.0,40.37875
3190.0099999904633,40.044375
3231.569999933243,39.668125
3255.9100000858307,39.489375
3271.1299998760223,39.290625
3283.6600000858307,39.124375
3321.079999923706,38.07125
3347.619999885559,37.224375
3376.3099999427795,36.13875
3399.369999885559,35.72
3439.2599999904633,35.403125
3468.069999933243,35.1575
3502.2699999809265,34.814375
3540.2300000190735,35.19375
3559.2400000095367,35.185
3577.8099999427795,34.995
3616.25,34.39875
3646.619999885559,33.591875
3693.579999923706,33.445625
3722.8899998664856,33.426875
3770.6900000572205,32.744375
3802.210000038147,32.516875
3826.75,32.415
3857.0899999141693,31.54
3905.8799998760223,31.33625
3932.9800000190735,31.410625
3981.7200000286102,31.01875
4039.9100000858307,29.676875
4082.0899999141693,29.236875
4105.549999952316,29.125
4129.4400000572205,28.890625
4173.650000095367,28.763125
4206.72000002861,28.68375
4259.22000002861,28.62875
4309.819999933243,28.645625
4342.650000095367,28.6275
4360.410000085831,28.626875
4408.839999914169,28.626875
4456.97000002861,28.63375
4514.2300000190735,28.500625
4561.549999952316,28.32
4611.02999997139,28.2825
4662.910000085831,28.281875
4679.9400000572205,28.251875
4730.379999876022,28.161875
4777.799999952316,28.16125
4822.5199999809265,28.00125
4836.27999997139,27.955625

==> Experiment-Data/ours_loc_cov.csv <==
Time,Covariance
0.0,0.06
2.119999885559082,0.08
3.9599997997283936,0.08
5.269999980926514,0.08
6.490000009536743,0.09
7.849999904632568,0.11
9.149999856948853,0.14
10.419999837875366,0.14
11.68999981880188,0.16
12.90999984741211,0.17
14.15999984741211,0.18
15.449999809265137,0.18
16.71999979019165,0.19
17.959999799728394,0.19
19.289999961853027,0.19
20.5,0.19
21.84999990463257,0.2
23.149999856948853,0.2
24.299999952316284,0.2
25.699999809265137,0.21
26.889999866485596,0.21
28.209999799728394,0.22
29.419999837875366,0.25
30.669999837875366,0.27
31.949999809265137,0.29
33.27999997138977,0.3
34.55999994277954,0.3
36.00999999046326,0.3
37.459999799728394,0.3
38.71999979019165,0.3
40.27999997138977,0.31
41.709999799728394,0.31
43.34999990463257,0.31
44.419999837875366,0.32
45.77999997138977,0.33
47.169999837875366,0.34
48.42999982833862,0.34
49.75,0.36
51.02999997138977,0.37
52.3199999332428,0.37
53.67999982833862,0.38
55.019999980926514,0.39
56.33999991416931,0.41
57.68999981880188,0.42
59.079999923706055,0.45
60.33999991416931,0.48
61.5699999332428,0.5
62.96999979019165,0.53
64.36999988555908,0.53
65.67999982833862,0.53
66.89999985694885,0.53
68.26999998092651,0.53
69.55999994277954,0.54
70.8899998664856,0.55
72.19999980926514,0.57
73.4599997997284,0.6
74.74000000953674,0.6
76.04999995231628,0.61
77.29999995231628,0.64
78.66999983787537,0.64
80.07999992370605,0.65
81.40999984741211,0.66
82.62999987602234,0.69
83.91999983787537,0.72
85.27999997138977,0.72
86.50999999046326,0.73
87.78999996185303,0.75
89.0699999332428,0.78
90.44999980926514,0.81
91.75,0.82
93.09999990463257,0.83
94.36999988555908,0.86
95.9599997997284,0.86
96.89999985694885,0.86
98.23000001907349,0.86
99.62999987602234,0.87
100.8899998664856,0.88
102.15999984741211,0.89
103.18999981880188,0.89
104.48000001907349,0.91
105.74000000953674,0.91
106.99000000953674,0.93
108.29999995231628,0.94
109.55999994277954,0.95
110.8199999332428,0.96
112.0699999332428,0.97
113.25,1
114.50999999046326,1
115.75999999046326,1
116.93999981880188,1.01
118.21999979019165,1.01
119.4599997997284,1.01
120.79999995231628,1.01
122.00999999046326,1.01
123.27999997138977,1.01
124.51999998092651,1.01
125.8199999332428,1.03
127.10999989509583,1.03
128.3199999332428,1.04
129.53999996185303,1.05
130.7699999809265,1.05
131.9800000190735,1.05
133.25999999046326,1.06
134.5199999809265,1.06
135.75999999046326,1.06
137.0699999332428,1.07
138.3399999141693,1.07
139.64999985694885,1.08
141.03999996185303,1.09
142.3199999332428,1.1
143.59999990463257,1.1
144.91999983787537,1.1
146.16999983787537,1.1
147.4599997997284,1.1
148.79999995231628,1.11
150.0199999809265,1.11
151.27999997138977,1.11
152.49000000953674,1.12
153.84999990463257,1.14
155.17999982833862,1.14
156.49000000953674,1.15
157.71999979019165,1.16
158.82999992370605,1.17
160.17999982833862,1.18
161.37999987602234,1.18
162.6399998664856,1.19
163.91999983787537,1.2
165.19999980926514,1.2
166.42999982833862,1.22
167.62999987602234,1.22
168.84999990463257,1.22
170.09999990463257,1.24
171.39999985694885,1.24
172.71999979019165,1.25
173.9599997997284,1.25
175.30999994277954,1.24
176.53999996185303,1.25
177.87999987602234,1.25
179.1399998664856,1.25
180.4099998474121,1.25
181.62999987602234,1.26
182.8899998664856,1.26
184.25,1.26
185.5699999332428,1.27
186.8399999141693,1.27
188.1399998664856,1.29
189.32999992370605,1.32
190.64999985694885,1.35
191.8899998664856,1.35
193.14999985694885,1.35
194.46999979019165,1.35
195.7099997997284,1.35
197.0199999809265,1.35
198.25999999046326,1.35
199.6599998474121,1.35
200.86999988555908,1.36
202.0699999332428,1.36
203.34999990463257,1.38
204.57999992370605,1.38
205.87999987602234,1.39
207.1399998664856,1.39
208.34999990463257,1.39
209.60999989509583,1.4
210.8899998664856,1.4
212.10999989509583,1.41
213.43999981880188,1.41
214.61999988555908,1.41
215.8399999141693,1.42
217.14999985694885,1.42
218.35999989509583,1.42
219.71999979019165,1.43
220.96999979019165,1.46
222.2699999809265,1.49
223.61999988555908,1.5
224.8899998664856,1.51
226.21999979019165,1.52
228.10999989509583,1.53
228.7099997997284,1.54
229.94999980926514,1.54
231.19999980926514,1.54
232.46999979019165,1.56
233.80999994277954,1.59
235.02999997138977,1.62
236.28999996185303,1.63
237.5699999332428,1.65
238.93999981880188,1.66
240.09999990463257,1.68
241.50999999046326,1.69
242.75,1.72
244.0899999141693,1.72
245.60999989509583,1.75
246.75,1.75
248.12999987602234,1.77
249.53999996185303,1.8
250.8899998664856,1.81
252.25,1.84
253.4599997997284,1.87
254.75999999046326,1.88
256.00999999046326,1.91
257.30999994277954,1.92
258.539999961853,1.92
259.82999992370605,1.94
261.16999983787537,1.97
262.41999983787537,1.98
263.6199998855591,2
264.89999985694885,2
266.05999994277954,2
267.289999961853,2.01
268.4599997997284,2.03
269.7300000190735,2.06
271.02999997138977,2.1
272.25,2.11
273.6099998950958,2.12
275.0,2.11
276.25999999046326,2.13
277.539999961853,2.13
278.82999992370605,2.13
280.1899998188019,2.13
281.37999987602234,2.14
282.6199998855591,2.15
283.8899998664856,2.15
285.25,2.16
286.4599997997284,2.17
287.77999997138977,2.2
289.02999997138977,2.21
290.21999979019165,2.22
291.5199999809265,2.24
292.789999961853,2.26
293.9800000190735,2.27
295.289999961853,2.29
296.6399998664856,2.32
297.8899998664856,2.32
299.14999985694885,2.32
300.37999987602234,2.32
301.6099998950958,2.32
302.87999987602234,2.34
304.12999987602234,2.34
305.3899998664856,2.34
306.57999992370605,2.34
307.9299998283386,2.35
309.16999983787537,2.37
310.46999979019165,2.38
311.6899998188019,2.39
313.0499999523163,2.39
314.3199999332428,2.41
315.6599998474121,2.41
316.9800000190735,2.41
318.30999994277954,2.42
319.4800000190735,2.43
320.8399999141693,2.43
322.0499999523163,2.45
323.30999994277954,2.48
324.57999992370605,2.49
325.9399998188019,2.5
327.1899998188019,2.5
328.4800000190735,2.51
329.89999985694885,2.52
331.1099998950958,2.53
332.37999987602234,2.55
333.6199998855591,2.58
334.8399999141693,2.59
336.1399998664856,2.61
337.3699998855591,2.64
338.6399998664856,2.66
339.91999983787537,2.66
341.21999979019165,2.66
342.44999980926514,2.66
343.75,2.68
344.99000000953674,2.71
346.25999999046326,2.71
347.5899999141693,2.72
348.91999983787537,2.72
350.2300000190735,2.72
351.4399998188019,2.72
352.6799998283386,2.73
353.9800000190735,2.73
355.1799998283386,2.74
356.44999980926514,2.74
357.7699999809265,2.75
359.1399998664856,2.76
360.30999994277954,2.77
361.7300000190735,2.79
362.9099998474121,2.79
364.1799998283386,2.8
365.3899998664856,2.8
366.66999983787537,2.81
368.00999999046326,2.82
369.1899998188019,2.83
370.5,2.86
371.59999990463257,2.86
372.9099998474121,2.88
374.14999985694885,2.89
375.41999983787537,2.88
376.71999979019165,2.88
378.09999990463257,2.89
379.41999983787537,2.89
380.6899998188019,2.89
382.19999980926514,2.89
383.4299998283386,2.92
384.6899998188019,2.92
385.96999979019165,2.93
387.32999992370605,2.93
388.69999980926514,2.93
389.91999983787537,2.94
391.09999990463257,2.97
392.3399999141693,3
393.539999961853,3.01
394.8399999141693,3.02
396.1099998950958,3.03
397.50999999046326,3.05
398.74000000953674,3.06
399.9599997997284,3.06
401.14999985694885,3.08
402.44999980926514,3.09
403.77999997138977,3.1
405.1199998855591,3.13
406.3399999141693,3.14
407.62999987602234,3.15
408.82999992370605,3.17
410.12999987602234,3.2
411.49000000953674,3.21
413.16999983787537,3.23
414.4599997997284,3.26
415.75999999046326,3.27
417.09999990463257,3.3
418.4099998474121,3.3
419.7699999809265,3.3
421.1799998283386,3.3
422.4599997997284,3.31
423.74000000953674,3.31
425.1099998950958,3.3
426.3899998664856,3.3
427.7699999809265,3.3
428.94999980926514,3.31
430.2300000190735,3.33
431.5499999523163,3.34
432.77999997138977,3.36
434.02999997138977,3.39
435.34999990463257,3.42
436.5499999523163,3.45
437.8199999332428,3.45
439.09999990463257,3.46
440.3899998664856,3.46
441.789999961853,3.46
443.039999961853,3.47
444.34999990463257,3.47
445.7099997997284,3.47
446.99000000953674,3.47
448.289999961853,3.47
449.64999985694885,3.5
451.00999999046326,3.53
452.3199999332428,3.56
453.55999994277954,3.58
454.8399999141693,3.59
456.05999994277954,3.61
457.3699998855591,3.62
458.6199998855591,3.65
459.8599998950958,3.68
461.0499999523163,3.69
462.49000000953674,3.7
465.0499999523163,3.72
466.52999997138977,3.72
467.539999961853,3.73
468.74000000953674,3.73
470.0699999332428,3.73
471.30999994277954,3.73
472.5899999141693,3.73
473.8899998664856,3.73
475.2999999523163,3.73
476.46999979019165,3.76
477.6799998283386,3.76
479.00999999046326,3.76
480.24000000953674,3.77
481.5699999332428,3.78
482.8399999141693,3.78
484.16999983787537,3.78
485.52999997138977,3.78
486.7300000190735,3.79
488.1099998950958,3.8
489.39999985694885,3.81
490.71999979019165,3.82
492.0699999332428,3.82
493.4299998283386,3.82
494.7099997997284,3.82
496.07999992370605,3.82
497.3899998664856,3.82
498.7300000190735,3.83
500.1899998188019,3.83
501.64999985694885,3.85
502.9599997997284,3.87
504.44999980926514,3.9
506.66999983787537,3.9
508.3599998950958,3.91
509.71999979019165,3.91
511.1099998950958,3.94
512.5899999141693,3.97
514.4900000095367,3.99
515.829999923706,4.02
517.1899998188019,4.02
518.7999999523163,4.03
519.9699997901917,4.03
521.4900000095367,4.04
522.7599999904633,4.04
524.1799998283386,4.06
525.5,4.07
526.789999961853,4.1
528.4800000190735,4.1
529.75,4.11
531.2799999713898,4.11
532.4299998283386,4.11
533.6599998474121,4.11
534.9399998188019,4.11
536.2099997997284,4.11
537.579999923706,4.11
538.8399999141693,4.12
540.2199997901917,4.12
541.6499998569489,4.13
543.0099999904633,4.14
544.5299999713898,4.14
546.3399999141693,4.14
547.2400000095367,4.14
548.5299999713898,4.15
549.8599998950958,4.15
551.2699999809265,4.17
552.5599999427795,4.2
553.7799999713898,4.21
555.079999923706,4.24
556.3799998760223,4.26
557.7300000190735,4.26
559.1799998283386,4.29
560.5,4.3
561.6999998092651,4.3
563.039999961853,4.31
564.3999998569489,4.31
565.6599998474121,4.31
567.1499998569489,4.34
568.3899998664856,4.34
569.7199997901917,4.36
571.0199999809265,4.36
572.3199999332428,4.36
574.5299999713898,4.38
576.0,4.38
577.1999998092651,4.38
578.5499999523163,4.38
579.789999961853,4.38
581.4699997901917,4.38
582.7999999523163,4.38
584.2799999713898,4.38
585.5,4.38
586.7999999523163,4.41
588.1399998664856,4.41
589.3999998569489,4.42
590.6799998283386,4.43
591.8699998855591,4.45
593.2599999904633,4.46
594.5699999332428,4.46
595.829999923706,4.47
597.25,4.49
598.5999999046326,4.52
600.2799999713898,4.52
601.5899999141693,4.52
603.4399998188019,4.53
605.289999961853,4.54
606.7300000190735,4.54
608.1499998569489,4.55
609.5199999809265,4.55
611.1699998378754,4.58
613.2599999904633,4.58
614.5299999713898,4.58
615.9900000095367,4.58
617.329999923706,4.59
618.579999923706,4.62
619.8699998855591,4.63
621.1099998950958,4.65
622.4800000190735,4.66
623.7199997901917,4.66
624.9399998188019,4.67
626.2400000095367,4.66
627.5,4.69
628.8899998664856,4.72
630.1699998378754,4.72
631.2999999523163,4.73
632.5499999523163,4.73
633.8999998569489,4.73
635.8799998760223,4.73
637.4399998188019,4.73
639.4800000190735,4.75
640.8599998950958,4.75
642.2300000190735,4.75
643.539999961853,4.75
644.8899998664856,4.75
646.1699998378754,4.75
647.4800000190735,4.75
648.7999999523163,4.75
650.1299998760223,4.75
651.3799998760223,4.75
652.6299998760223,4.75
653.8799998760223,4.76
655.1499998569489,4.76
656.4900000095367,4.78
657.8199999332428,4.79
659.3799998760223,4.79
660.5899999141693,4.81
661.9699997901917,4.81
663.3499999046326,4.82
664.5599999427795,4.84
666.0299999713898,4.85
667.2799999713898,4.86
668.6399998664856,4.86
670.0199999809265,4.86
671.3899998664856,4.88
672.7099997997284,4.88
674.2799999713898,4.9
675.6799998283386,4.9
677.3699998855591,4.93
678.7400000095367,4.93
680.7599999904633,4.94
681.9800000190735,4.94
683.2699999809265,4.96
684.7300000190735,4.98
685.9900000095367,5.01
687.4299998283386,5.04
688.8099999427795,5.08
690.1499998569489,5.11
691.579999923706,5.12
693.1799998283386,5.12
694.5299999713898,5.14
695.8599998950958,5.16
697.2199997901917,5.17
698.4800000190735,5.17
699.7799999713898,5.2
701.1599998474121,5.21
702.5,5.21
703.7799999713898,5.22
705.2199997901917,5.22
706.3199999332428,5.22
707.7199997901917,5.24
709.0899999141693,5.24
710.5299999713898,5.25
712.6899998188019,5.28
714.079999923706,5.28
715.4699997901917,5.3
716.9499998092651,5.31
718.3399999141693,5.34
719.8999998569489,5.34
721.2599999904633,5.34
722.6099998950958,5.34
723.9599997997284,5.35
725.289999961853,5.35
726.6999998092651,5.38
728.2099997997284,5.39
729.7400000095367,5.4
731.1299998760223,5.42
732.5199999809265,5.44
733.8199999332428,5.47
735.1399998664856,5.5
736.4900000095367,5.53
737.7300000190735,5.54
739.0,5.54
740.2799999713898,5.54
741.6899998188019,5.55
743.1099998950958,5.55
744.5299999713898,5.57
746.079999923706,5.6
747.2799999713898,5.61
749.7099997997284,5.63
751.1099998950958,5.66
752.7699999809265,5.68
754.2300000190735,5.71
755.7599999904633,5.74
757.5199999809265,5.74
758.6899998188019,5.75
760.039999961853,5.77
761.3099999427795,5.81
762.7300000190735,5.84
764.2999999523163,5.84
766.039999961853,5.86
767.4099998474121,5.89
768.7799999713898,5.9
770.0099999904633,5.91
771.5499999523163,5.91
772.7300000190735,5.91
774.1399998664856,5.91
775.4399998188019,5.9
776.789999961853,5.93
778.2599999904633,5.93
779.539999961853,5.94
782.0999999046326,5.96
783.7400000095367,5.99
785.1099998950958,5.99
786.6299998760223,6.01
789.7599999904633,6.06
790.9800000190735,6.07
792.5199999809265,6.07
793.8699998855591,6.07
795.539999961853,6.09
796.8999998569489,6.11
798.5199999809265,6.11
800.0099999904633,6.12
802.4499998092651,6.12
803.5899999141693,6.12
805.079999923706,6.13
806.3699998855591,6.15
807.6199998855591,6.16
808.9099998474121,6.16
810.1899998188019,6.16
811.7099997997284,6.16
813.7400000095367,6.16
814.9199998378754,6.16
816.3399999141693,6.17
817.7099997997284,6.17
819.1499998569489,6.17
820.5299999713898,6.18
821.7400000095367,6.2
823.1499998569489,6.21
824.7099997997284,6.23
826.1299998760223,6.24
827.7400000095367,6.28
828.9900000095367,6.29
830.4199998378754,6.3
831.6899998188019,6.3
833.4299998283386,6.31
834.5299999713898,6.32
836.039999961853,6.32
837.7199997901917,6.32
839.9699997901917,6.34
841.2799999713898,6.35
842.8099999427795,6.36
844.0099999904633,6.36
846.3399999141693,6.37
847.5999999046326,6.38
849.0999999046326,6.38
850.3999998569489,6.38
851.6599998474121,6.4
853.0499999523163,6.43
854.8699998855591,6.46
856.25,6.47
857.5,6.47
858.7599999904633,6.49
860.0099999904633,6.51
861.3199999332428,6.52
862.6299998760223,6.52
863.9900000095367,6.52
865.3499999046326,6.54
866.6099998950958,6.54
867.8799998760223,6.54
869.2699999809265,6.54
870.9800000190735,6.55
872.3199999332428,6.56
874.3799998760223,6.56
876.7599999904633,6.56
878.0299999713898,6.6
879.4399998188019,6.61
880.7799999713898,6.61
882.1899998188019,6.64
883.5099999904633,6.64
884.8399999141693,6.64
886.2799999713898,6.66
887.5999999046326,6.66
888.8399999141693,6.67
890.3199999332428,6.68
892.7799999713898,6.7
894.9099998474121,6.7
896.25,6.71
897.5099999904633,6.71
898.829999923706,6.71
900.1699998378754,6.72
901.8199999332428,6.72
904.039999961853,6.75
906.3099999427795,6.76
907.8199999332428,6.79
909.4599997997284,6.8
910.9399998188019,6.82
913.9199998378754,6.85
915.5599999427795,6.85
916.9399998188019,6.85
918.7699999809265,6.86
920.6299998760223,6.87
922.5,6.88
923.8999998569489,6.89
925.25,6.9
926.6399998664856,6.9
927.9699997901917,6.91
929.2999999523163,6.91
930.6599998474121,6.92
932.0,6.94
933.4599997997284,6.94
934.8599998950958,6.94
936.3599998950958,6.94
937.7799999713898,6.95
939.2400000095367,6.95
940.7799999713898,6.95
943.75,6.95
945.2999999523163,6.95
946.8999998569489,6.97
948.6799998283386,6.97
950.1799998283386,6.97
952.039999961853,7
953.789999961853,7.03
955.8099999427795,7.06
957.75,7.06
959.289999961853,7.08
961.0999999046326,7.11
962.5599999427795,7.12
964.0199999809265,7.15
965.5899999141693,7.18
967.6799998283386,7.19
969.3999998569489,7.22
970.9099998474121,7.23
972.539999961853,7.25
974.4800000190735,7.28
976.3499999046326,7.28
979.329999923706,7.31
982.4699997901917,7.36
984.0999999046326,7.38
985.5899999141693,7.41
987.4499998092651,7.41
988.9900000095367,7.41
990.6499998569489,7.41
991.9900000095367,7.44
993.4099998474121,7.46
994.9599997997284,7.47
996.8399999141693,7.49
998.25,7.51
999.6699998378754,7.51
1001.1099998950958,7.51
1002.5899999141693,7.52
1004.039999961853,7.52
1008.4199998378754,7.52
1009.8799998760223,7.53
1011.329999923706,7.56
1012.6899998188019,7.56
1014.0899999141693,7.56
1015.6099998950958,7.57
1017.039999961853,7.57
1018.5,7.58
1019.9499998092651,7.59
1021.5999999046326,7.59
1023.289999961853,7.6
1024.8499999046326,7.61
1026.6699998378754,7.63
1028.2199997901917,7.63
1029.7599999904633,7.65
1031.3599998950958,7.65
1034.2799999713898,7.67
1035.9800000190735,7.69
1038.2799999713898,7.69
1040.3199999332428,7.7
1041.6999998092651,7.72
1043.2300000190735,7.72
1045.1499998569489,7.72
1046.869999885559,7.72
1048.539999961853,7.72
1050.2099997997284,7.72
1051.7099997997284,7.72
1053.3999998569489,7.72
1055.0,7.72
1056.4699997901917,7.74
1058.0099999904633,7.74
1059.6799998283386,7.76
1061.2400000095367,7.76
1062.869999885559,7.77
1064.3199999332428,7.78
1065.869999885559,7.78
1067.369999885559,7.78
1068.9499998092651,7.78
1070.6299998760223,7.8
1072.329999923706,7.83
1074.1999998092651,7.84
1075.9699997901917,7.83
1078.6799998283386,7.85
1080.2599999904633,7.88
1081.7099997997284,7.89
1083.2599999904633,7.9
1084.75,7.91
1086.8099999427795,7.94
1088.2599999904633,7.97
1090.1399998664856,7.99
1091.5599999427795,7.99
1092.9900000095367,7.99
1094.5299999713898,7.99
1096.0699999332428,7.99
1097.5899999141693,7.99
1098.9699997901917,7.99
1100.369999885559,7.99
1101.8199999332428,8.01
1103.3799998760223,8.04
1105.0599999427795,8.07
1107.4800000190735,8.08
1108.9800000190735,8.09
1110.7699999809265,8.11
1112.2300000190735,8.13
1113.75,8.16
1115.2199997901917,8.16
1116.909999847412,8.16
1118.3099999427795,8.17
1119.7400000095367,8.18
1121.1899998188019,8.18
1122.5499999523163,8.19
1123.909999847412,8.19
1125.3399999141693,8.19
1126.7699999809265,8.2
1128.2099997997284,8.22
1129.6399998664856,8.23
1131.1899998188019,8.24
1132.6899998188019,8.25
1134.1699998378754,8.25
1135.5899999141693,8.25
1137.039999961853,8.25
1138.5199999809265,8.25
1140.2099997997284,8.25
1141.7300000190735,8.26
1143.2300000190735,8.26
1146.7699999809265,8.27
1148.5899999141693,8.28
1150.1499998569489,8.28
1151.7999999523163,8.28
1153.5599999427795,8.28
1155.8399999141693,8.28
1157.3599998950958,8.28
1159.0599999427795,8.28
1160.8799998760223,8.28
1162.659999847412,8.28
1164.3499999046326,8.28
1165.909999847412,8.28
1167.4199998378754,8.28
1169.039999961853,8.28
1170.7799999713898,8.28
1172.3799998760223,8.28
1174.2400000095367,8.29
1175.7999999523163,8.28
1177.5099999904633,8.28
1179.0299999713898,8.28
1180.5099999904633,8.28
1182.3499999046326,8.28
1184.119999885559,8.28
1185.7799999713898,8.28
1187.3199999332428,8.28
1188.7599999904633,8.28
1190.3399999141693,8.28
1191.9399998188019,8.28
1193.5,8.28
1195.119999885559,8.28
1196.6099998950958,8.28
1198.3599998950958,8.29
1200.159999847412,8.29
1202.0499999523163,8.29
1203.75,8.29
1205.2699999809265,8.29
1206.7999999523163,8.32
1208.3099999427795,8.34
1210.1099998950958,8.35
1211.6699998378754,8.37
1213.1699998378754,8.39
1214.7400000095367,8.39
1216.329999923706,8.39
1217.8799998760223,8.41
1219.4399998188019,8.41
1221.0199999809265,8.41
1222.7099997997284,8.41
1224.6799998283386,8.42
1226.2699999809265,8.42
1227.7699999809265,8.43
1229.3399999141693,8.44
1231.2400000095367,8.48
1232.8999998569489,8.51
1234.8099999427795,8.52
1238.0499999523163,8.54
1240.9299998283386,8.54
1242.6799998283386,8.57
1244.289999961853,8.57
1246.409999847412,8.6
1248.0199999809265,8.62
1249.6899998188019,8.65
1251.5999999046326,8.66
1253.2999999523163,8.66
1255.4399998188019,8.67
1257.0199999809265,8.69
1258.8099999427795,8.69
1261.0199999809265,8.69
1262.7400000095367,8.69
1265.75,8.7
1266.7199997901917,8.7
1268.7599999904633,8.72
1270.3799998760223,8.72
1272.1699998378754,8.72
1273.9800000190735,8.74
1276.0999999046326,8.75
1278.0,8.77
1279.7599999904633,8.79
1282.909999847412,8.82
1284.4800000190735,8.84
1286.1399998664856,8.86
1287.8799998760223,8.88
1290.1999998092651,8.89
1292.0699999332428,8.9
1294.5199999809265,8.9
1296.2699999809265,8.92
1298.039999961853,8.92
1299.8199999332428,8.94
1301.4699997901917,8.94
1303.2300000190735,8.96
1304.9299998283386,8.96
1306.9599997997284,8.96
1309.4199998378754,8.98
1311.7199997901917,8.98
1313.409999847412,8.98
1315.4699997901917,8.99
1317.1699998378754,9
1319.1499998569489,9.03
1321.0099999904633,9.05
1323.7400000095367,9.07
1325.8899998664856,9.07
1327.8799998760223,9.08
1329.6099998950958,9.08
1331.3999998569489,9.09
1333.159999847412,9.09
1334.8099999427795,9.11
1336.6899998188019,9.12
1338.579999923706,9.13
1340.289999961853,9.14
1342.079999923706,9.15
1343.8399999141693,9.18
1346.0499999523163,9.21
1348.289999961853,9.21
1350.0,9.21
1351.6999998092651,9.22
1353.369999885559,9.22
1355.1299998760223,9.22
1357.329999923706,9.23
1359.0699999332428,9.23
1360.829999923706,9.24
1362.8799998760223,9.25
1364.5599999427795,9.25
1366.2599999904633,9.27
1368.0299999713898,9.28
1371.1799998283386,9.28
1373.409999847412,9.28
1375.5299999713898,9.3
1377.8899998664856,9.33
1380.0999999046326,9.33
1382.079999923706,9.33
1384.0899999141693,9.36
1385.8599998950958,9.37
1389.6499998569489,9.41
1391.579999923706,9.41
1394.5899999141693,9.42
1395.829999923706,9.42
1398.1899998188019,9.42
1400.4599997997284,9.42
1402.6999998092651,9.42
1405.1399998664856,9.42
1407.2300000190735,9.42
1409.5899999141693,9.42
1412.0199999809265,9.42
1414.4499998092651,9.44
1416.3499999046326,9.47
1418.2099997997284,9.47
1420.0499999523163,9.47
1421.7799999713898,9.47
1423.5599999427795,9.47
1426.5699999332428,9.47
1427.4399998188019,9.48
1429.2400000095367,9.5
1431.0899999141693,9.5
1433.0299999713898,9.51
1435.0199999809265,9.51
1437.0899999141693,9.53
1439.0199999809265,9.55
1441.0999999046326,9.55
1442.9299998283386,9.55
1444.6699998378754,9.55
1448.5499999523163,9.56
1450.6099998950958,9.56
1454.0199999809265,9.57
1456.1299998760223,9.57
1458.1399998664856,9.57
1459.8599998950958,9.57
1461.8899998664856,9.58
1463.75,9.58
1465.9699997901917,9.59
1468.5599999427795,9.6
1470.6699998378754,9.63
1472.7999999523163,9.65
1474.6699998378754,9.67
1476.869999885559,9.66
1478.6999998092651,9.67
1480.6299998760223,9.67
1483.8499999046326,9.67
1485.7999999523163,9.67
1487.5299999713898,9.68
1489.7400000095367,9.69
1492.5,9.7
1494.579999923706,9.7
1496.5199999809265,9.71
1498.3099999427795,9.71
1500.7699999809265,9.72
1502.5599999427795,9.74
1504.4599997997284,9.74
1506.6299998760223,9.74
1508.75,9.75
1510.9800000190735,9.77
1513.3799998760223,9.79
1515.539999961853,9.8
1517.579999923706,9.8
1519.5599999427795,9.83
1521.369999885559,9.86
1523.2199997901917,9.86
1525.0299999713898,9.85
1526.8099999427795,9.88
1528.8799998760223,9.89
1530.9499998092651,9.89
1532.9699997901917,9.91
1535.0699999332428,9.93
1537.039999961853,9.95
1538.9199998378754,9.97
1540.9699997901917,9.97
1543.6399998664856,9.98
1545.789999961853,9.98
1547.8199999332428,9.99
1549.8999998569489,10
1551.8099999427795,10
1553.7599999904633,10.01
1555.8599998950958,10.03
1557.6899998188019,10.03
1561.4599997997284,10.03
1564.1299998760223,10.03
1566.2199997901917,10.03
1568.2999999523163,10.03
1570.4699997901917,10.03
1572.3599998950958,10.03
1574.7300000190735,10.03
1576.8599998950958,10.02
1578.9499998092651,10.02
1580.9900000095367,10.02
1583.4199998378754,10.02
1585.5199999809265,10.02
1587.6399998664856,10.02
1591.079999923706,10.02
1593.539999961853,10.02
1595.6099998950958,10.02
1597.5499999523163,10.02
1601.7400000095367,10.02
1604.25,10.02
1606.7199997901917,10.02
1608.5999999046326,10.02
1610.659999847412,10.02
1612.8799998760223,10.02
1615.369999885559,10.02
1617.9199998378754,10.02
1620.0499999523163,10.02
1622.5199999809265,10.02
1624.5199999809265,10.03
1627.079999923706,10.02
1629.1399998664856,10.02
1631.4499998092651,10.04
1633.8799998760223,10.04
1636.369999885559,10.04
1638.329999923706,10.05
1640.2400000095367,10.06
1642.0999999046326,10.07
1644.0199999809265,10.08
1646.0899999141693,10.09
1648.289999961853,10.11
1650.3499999046326,10.11
1652.369999885559,10.11
1654.3199999332428,10.12
1658.159999847412,10.14
1660.5199999809265,10.16
1662.8599998950958,10.18
1665.5199999809265,10.18
1667.5999999046326,10.2
1669.869999885559,10.22
1671.9800000190735,10.22
1673.909999847412,10.23
1676.1699998378754,10.22
1678.7400000095367,10.24
1680.9699997901917,10.24
1683.3599998950958,10.26
1685.539999961853,10.26
1687.829999923706,10.26
1690.25,10.27
1692.539999961853,10.28
1695.159999847412,10.28
1697.5899999141693,10.3
1699.5599999427795,10.3
1701.539999961853,10.3
1703.5499999523163,10.31
1705.5999999046326,10.31
1708.119999885559,10.34
1711.1299998760223,10.35
1714.1299998760223,10.35
1717.1699998378754,10.37
1719.619999885559,10.37
1721.8499999046326,10.37
1724.2099997997284,10.37
1726.289999961853,10.36
1729.2999999523163,10.36
1730.5999999046326,10.36
1732.7400000095367,10.36
1734.619999885559,10.36
1736.619999885559,10.36
1738.9399998188019,10.36
1741.0999999046326,10.36
1743.0899999141693,10.36
1745.2300000190735,10.36
1747.3199999332428,10.36
1751.4699997901917,10.38
1753.7199997901917,10.38
1755.8999998569489,10.4
1758.0099999904633,10.41
1760.1399998664856,10.41
1762.2300000190735,10.42
1764.3599998950958,10.43
1766.6399998664856,10.46
1768.7400000095367,10.49
1771.0199999809265,10.5
1773.2099997997284,10.51
1776.2300000190735,10.5
1778.5199999809265,10.52
1781.119999885559,10.53
1785.6099998950958,10.55
1787.5999999046326,10.55
1789.8499999046326,10.57
1791.8099999427795,10.59
1793.829999923706,10.59
1796.0999999046326,10.59
1798.4299998283386,10.62
1800.9499998092651,10.65
1803.1299998760223,10.66
1805.2099997997284,10.68
1808.9599997997284,10.7
1811.409999847412,10.73
1814.3799998760223,10.75
1816.5,10.78
1818.4900000095367,10.8
1820.5,10.8
1822.9800000190735,10.81
1825.5199999809265,10.81
1829.75,10.81
1832.0599999427795,10.81
1834.1699998378754,10.81
1838.409999847412,10.81
1840.9499998092651,10.84
1843.5999999046326,10.86
1846.7599999904633,10.87
1848.789999961853,10.9
1850.7300000190735,10.9
1854.789999961853,10.9
1856.789999961853,10.9
1858.8199999332428,10.9
1862.9699997901917,10.9
1865.1799998283386,10.93
1868.2799999713898,10.93
1871.1099998950958,10.95
1873.6699998378754,10.96
1876.079999923706,10.95
1878.4199998378754,10.95
1882.2699999809265,10.95
1885.0099999904633,10.99
1887.4499998092651,10.99
1889.5,10.99
1893.4699997901917,10.99
1895.6799998283386,10.99
1898.1699998378754,11.02
1901.3199999332428,11.03
1903.25,11.04
1905.2400000095367,11.05
1907.2799999713898,11.05
1909.289999961853,11.05
1911.369999885559,11.05
1913.5599999427795,11.05
1917.5199999809265,11.05
1919.7099997997284,11.05
1921.6699998378754,11.05
1923.6399998664856,11.05
1925.7400000095367,11.04
1927.8799998760223,11.04
1930.4699997901917,11.05
1933.2699999809265,11.06
1935.5499999523163,11.09
1937.6499998569489,11.11
1939.7099997997284,11.11
1941.9399998188019,11.11
1946.3099999427795,11.12
1948.3799998760223,11.12
1950.4199998378754,11.14
1952.5199999809265,11.15
1954.6999998092651,11.15
1957.25,11.15
1959.289999961853,11.15
1961.409999847412,11.16
1963.5099999904633,11.16
1968.8099999427795,11.16
1969.9199998378754,11.16
1972.9399998188019,11.17
1975.1799998283386,11.16
1977.289999961853,11.16
1979.3999998569489,11.18
1981.5,11.21
1983.5699999332428,11.25
1985.7300000190735,11.25
1988.1999998092651,11.27
1990.8799998760223,11.27
1994.7699999809265,11.28
1997.2099997997284,11.31
1999.6099998950958,11.31
2002.159999847412,11.33
2004.1399998664856,11.34
2006.0999999046326,11.34
2008.0899999141693,11.36
2010.1099998950958,11.38
2012.3599998950958,11.4
2016.3199999332428,11.41
2018.4800000190735,11.41
2020.6299998760223,11.41
2022.619999885559,11.41
2024.7099997997284,11.41
2026.7999999523163,11.41
2029.2400000095367,11.41
2033.9399998188019,11.43
2036.4699997901917,11.43
2039.0199999809265,11.43
2041.5199999809265,11.43
2044.1699998378754,11.43
2046.289999961853,11.46
2048.369999885559,11.47
2050.3099999427795,11.48
2052.289999961853,11.51
2054.2699999809265,11.51
2056.2799999713898,11.54
2058.4599997997284,11.54
2060.8899998664856,11.54
2063.699999809265,11.54
2066.359999895096,11.55
2071.4800000190735,11.56
2073.9900000095367,11.56
2077.949999809265,11.55
2081.289999961853,11.56
2084.25,11.59
2086.8799998760223,11.6
2090.9699997901917,11.6
2093.2300000190735,11.62
2095.899999856949,11.63
2098.0,11.64
2100.2199997901917,11.64
2102.5899999141693,11.66
2104.8499999046326,11.66
2107.9699997901917,11.68
2111.5299999713898,11.69
2113.8099999427795,11.71
2116.6299998760223,11.72
2118.819999933243,11.72
2120.9299998283386,11.75
2122.9900000095367,11.75
2125.0499999523163,11.74
2127.3099999427795,11.74
2129.5499999523163,11.74
2131.5499999523163,11.77
2133.819999933243,11.78
2136.079999923706,11.78
2140.289999961853,11.79
2142.449999809265,11.79
2144.6699998378754,11.79
2146.789999961853,11.81
2149.1699998378754,11.82
2151.6699998378754,11.82
2153.9800000190735,11.82
2156.409999847412,11.84
2159.039999961853,11.86
2161.8399999141693,11.87
2164.25,11.87
2166.6699998378754,11.88
2169.0499999523163,11.9
2171.399999856949,11.91
2173.6299998760223,11.91
2175.7699999809265,11.91
2178.2199997901917,11.91
2180.7300000190735,11.91
2183.25,11.91
2185.819999933243,11.91
2188.0899999141693,11.92
2190.2999999523163,11.94
2192.539999961853,11.96
2194.7699999809265,11.98
2197.079999923706,12.01
2199.5,12.01
2201.75,12.02
2204.039999961853,12.02
2206.1699998378754,12.02
2208.4800000190735,12.03
2211.5099999904633,12.03
2215.869999885559,12.04
2218.7300000190735,12.04
2221.6799998283386,12.06
2224.7799999713898,12.06
2228.2300000190735,12.05
2231.8799998760223,12.05
2234.859999895096,12.06
2237.2799999713898,12.07
2239.659999847412,12.07
2242.329999923706,12.08
2244.949999809265,12.08
2247.3499999046326,12.08
2249.8499999046326,12.09
2252.1399998664856,12.09
2254.5299999713898,12.09
2257.069999933243,12.09
2259.4800000190735,12.11
2262.6399998664856,12.12
2267.0099999904633,12.15
2269.6799998283386,12.16
2273.0899999141693,12.17
2275.4900000095367,12.18
2278.569999933243,12.18
2280.7400000095367,12.18
2282.9199998378754,12.18
2285.2099997997284,12.18
2287.659999847412,12.18
2290.6399998664856,12.18
2292.829999923706,12.18
2295.0999999046326,12.19
2297.4800000190735,12.2
2299.6399998664856,12.21
2302.0099999904633,12.24
2304.3399999141693,12.25
2306.689999818802,12.26
2308.909999847412,12.26
2311.2300000190735,12.28
2315.5899999141693,12.29
2318.2199997901917,12.29
2321.039999961853,12.29
2323.7199997901917,12.29
2326.119999885559,12.28
2330.4900000095367,12.28
2333.5,12.29
2336.1399998664856,12.29
2339.5299999713898,12.29
2342.0999999046326,12.3
2347.069999933243,12.34
2349.6699998378754,12.34
2352.1799998283386,12.35
2354.909999847412,12.38
2357.3899998664856,12.38
2360.1699998378754,12.38
2365.25,12.39
2367.5599999427795,12.39
2370.039999961853,12.4
2372.4800000190735,12.4
2375.079999923706,12.41
2378.2400000095367,12.44
2381.0299999713898,12.46
2383.6299998760223,12.49
2391.0899999141693,12.5
2393.689999818802,12.53
2396.159999847412,12.55
2399.119999885559,12.57
2401.75,12.58
2405.0999999046326,12.58
2408.159999847412,12.59
2411.109999895096,12.6
2413.449999809265,12.61
2416.069999933243,12.62
2418.4299998283386,12.62
2420.869999885559,12.63
2423.5099999904633,12.66
2426.159999847412,12.67
2429.1799998283386,12.67
2431.819999933243,12.67
2434.1399998664856,12.67
2436.4699997901917,12.68
2439.079999923706,12.68
2443.8899998664856,12.69
2447.0299999713898,12.72
2451.6399998664856,12.72
2454.7699999809265,12.72
2457.199999809265,12.74
2459.539999961853,12.74
2462.109999895096,12.75
2464.619999885559,12.75
2467.159999847412,12.77
2469.5199999809265,12.77
2474.3499999046326,12.78
2476.8099999427795,12.77
2479.369999885559,12.77
2482.7199997901917,12.78
2487.399999856949,12.8
2489.9800000190735,12.84
2493.109999895096,12.84
2495.789999961853,12.84
2500.789999961853,12.84
2503.2599999904633,12.84
2505.7699999809265,12.84
2508.399999856949,12.84
2511.069999933243,12.84
2513.7799999713898,12.84
2519.449999809265,12.88
2522.119999885559,12.88
2524.5599999427795,12.88
2526.939999818802,12.9
2529.789999961853,12.92
2532.2099997997284,12.92
2536.7400000095367,12.92
2539.1299998760223,12.92
2542.159999847412,12.92
2545.1299998760223,12.92
2547.6699998378754,12.93
2550.199999809265,12.96
2552.7699999809265,12.96
2555.7799999713898,12.97
2558.2799999713898,13
2560.7599999904633,13
2563.5999999046326,13.03
2566.0899999141693,13.03
2568.5199999809265,13.03
2571.079999923706,13.03
2573.819999933243,13.04
2576.8799998760223,13.03
2580.2599999904633,13.06
2585.5499999523163,13.08
2588.25,13.08
2590.789999961853,13.08
2593.3899998664856,13.1
2596.1399998664856,13.1
2598.8799998760223,13.13
2601.5,13.15
2606.7400000095367,13.15
2609.8799998760223,13.18
2612.4800000190735,13.18
2615.039999961853,13.19
2618.109999895096,13.2
2621.0899999141693,13.23
2623.689999818802,13.24
2626.649999856949,13.23
2629.0999999046326,13.23
2631.7400000095367,13.25
2634.699999809265,13.28
2639.949999809265,13.3
2642.9800000190735,13.31
2645.6699998378754,13.34
2648.399999856949,13.36
2651.2999999523163,13.39
2654.039999961853,13.42
2659.3899998664856,13.42
2662.819999933243,13.44
2665.9900000095367,13.46
2669.869999885559,13.47
2672.9900000095367,13.47
2675.6799998283386,13.49
2679.0,13.52
2681.7400000095367,13.52
2684.6799998283386,13.52
2687.8099999427795,13.54
2690.7199997901917,13.54
2695.939999818802,13.54
2698.3899998664856,13.54
2701.039999961853,13.54
2703.5499999523163,13.54
2706.1799998283386,13.54
2709.109999895096,13.54
2712.0999999046326,13.54
2715.0099999904633,13.55
2717.7599999904633,13.55
2720.189999818802,13.58
2722.7300000190735,13.58
2725.2400000095367,13.6
2727.8099999427795,13.6
2730.369999885559,13.6
2732.869999885559,13.61
2735.659999847412,13.61
2738.2300000190735,13.61
2740.7300000190735,13.61
2743.439999818802,13.61
2746.7599999904633,13.64
2752.3399999141693,13.67
2755.199999809265,13.7
2758.119999885559,13.73
2760.8399999141693,13.74
2764.0599999427795,13.77
2766.7099997997284,13.81
2769.4199998378754,13.81
2772.4299998283386,13.82
2777.6699998378754,13.81
2780.449999809265,13.82
2783.119999885559,13.83
2786.2599999904633,13.83
2789.8799998760223,13.83
2792.7099997997284,13.84
2798.5199999809265,13.86
2802.1299998760223,13.88
2804.7400000095367,13.88
2807.3799998760223,13.89
2816.689999818802,13.89
2819.2999999523163,13.89
2821.859999895096,13.9
2824.5,13.91
2827.5,13.9
2830.159999847412,13.91
2832.819999933243,13.92
2837.829999923706,13.94
2840.5599999427795,13.95
2843.899999856949,13.96
2847.109999895096,13.96
2849.9900000095367,13.97
2852.8099999427795,13.99
2855.5,14.01
2857.9599997997284,14.01
2861.4900000095367,14.04
2864.6699998378754,14.06
2867.4900000095367,14.08
2870.439999818802,14.1
2872.939999818802,14.11
2876.2400000095367,14.11
2878.9900000095367,14.11
2882.399999856949,14.11
2888.399999856949,14.11
2891.9800000190735,14.12
2895.369999885559,14.12
2898.2400000095367,14.12
2901.0899999141693,14.16
2903.9699997901917,14.19
2906.9299998283386,14.19
2909.9800000190735,14.22
2915.199999809265,14.24
2918.5599999427795,14.28
2922.0599999427795,14.31
2927.25,14.31
2930.689999818802,14.31
2933.5,14.32
2937.0,14.33
2939.7699999809265,14.33
2942.5499999523163,14.35
2945.439999818802,14.38
2948.3899998664856,14.38
2953.949999809265,14.41
2957.439999818802,14.43
2960.869999885559,14.47
2964.119999885559,14.47
2970.2999999523163,14.47
2976.7699999809265,14.47
2977.1699998378754,14.47
2980.2300000190735,14.47
2983.069999933243,14.49
2986.909999847412,14.49
2990.9699997901917,14.5
2994.2199997901917,14.5
2997.1799998283386,14.5
2999.859999895096,14.51
3002.5599999427795,14.51
3005.409999847412,14.53
3008.4199998378754,14.56
3011.189999818802,14.57
3014.3799998760223,14.6
3017.5899999141693,14.61
3023.7999999523163,14.61
3027.3399999141693,14.61
3030.5999999046326,14.61
3033.5,14.62
3036.5999999046326,14.63
3042.9699997901917,14.66
3043.0099999904633,14.67
3046.0099999904633,14.68
3048.7699999809265,14.68
3051.4699997901917,14.68
3054.199999809265,14.69
3057.0499999523163,14.69
3059.859999895096,14.71
3062.789999961853,14.71
3065.6399998664856,14.72
3068.4900000095367,14.75
3071.5099999904633,14.76
3077.6799998283386,14.78
3080.7799999713898,14.8
3083.789999961853,14.84
3087.189999818802,14.85
3090.5999999046326,14.85
3093.649999856949,14.85
3096.699999809265,14.85
3100.0499999523163,14.85
3103.2199997901917,14.88
3106.5299999713898,14.91
3113.2099997997284,14.93
3116.689999818802,14.93
3120.079999923706,14.95
3123.2099997997284,14.99
3126.5299999713898,15
3129.2300000190735,15
3132.039999961853,15.01
3135.0299999713898,15.02
3138.109999895096,15.03
3141.319999933243,15.05
3144.3799998760223,15.07
3151.159999847412,15.08
3154.3399999141693,15.08
3157.5599999427795,15.08
3161.0899999141693,15.1
3167.5999999046326,15.1
3170.619999885559,15.11
3173.4299998283386,15.13
3176.439999818802,15.12
3180.7599999904633,15.13
3184.2799999713898,15.13
3187.649999856949,15.14
3192.159999847412,15.16
3195.569999933243,15.17
3198.9900000095367,15.2
3204.9599997997284,15.23
3208.069999933243,15.23
3210.949999809265,15.23
3214.0099999904633,15.24
3220.189999818802,15.26
3223.0899999141693,15.26
3226.3799998760223,15.26
3229.7400000095367,15.27
3232.579999923706,15.28
3235.3399999141693,15.31
3238.369999885559,15.33
3244.0899999141693,15.37
3247.369999885559,15.4
3251.1299998760223,15.4
3257.6299998760223,15.41
3264.0099999904633,15.41
3264.569999933243,15.42
3267.6799998283386,15.42
3270.659999847412,15.42
3273.7799999713898,15.45
3276.829999923706,15.44
3280.2699999809265,15.44
3286.1699998378754,15.47
3289.1699998378754,15.5
3291.9900000095367,15.5
3295.4800000190735,15.53
3298.439999818802,15.53
3301.6299998760223,15.56
3304.3899998664856,15.57
3307.869999885559,15.57
3311.0299999713898,15.57
3314.7799999713898,15.58
3318.0899999141693,15.59
3320.9599997997284,15.59
3323.9599997997284,15.59
3327.0599999427795,15.59
3330.2599999904633,15.6
3333.399999856949,15.63
3341.439999818802,15.63
3345.0499999523163,15.66
3348.7400000095367,15.66
3352.0599999427795,15.67
3356.109999895096,15.67
3359.119999885559,15.7
3362.7400000095367,15.73
3369.1399998664856,15.73
3372.4900000095367,15.74
3376.3399999141693,15.76
3379.829999923706,15.79
3382.859999895096,15.8
3385.9199998378754,15.81
3389.569999933243,15.82
3393.5599999427795,15.83
3396.4699997901917,15.85
3402.829999923706,15.86
3406.659999847412,15.86
3410.2300000190735,15.86
3414.2400000095367,15.88
3417.4900000095367,15.88
3420.3799998760223,15.88
3423.5499999523163,15.91
3426.5999999046326,15.91
3429.6799998283386,15.92
3432.7699999809265,15.94
3435.949999809265,15.94
3442.439999818802,15.94
3446.829999923706,15.94
3450.319999933243,15.94
3453.6299998760223,15.94
3459.7300000190735,15.94
3459.949999809265,15.94
3463.159999847412,15.94
3466.4900000095367,15.94
3470.4599997997284,15.94
3476.9299998283386,15.93
3480.189999818802,15.93
3483.329999923706,15.93
3486.3399999141693,15.95
3489.7599999904633,15.98
3493.3399999141693,15.98
3496.439999818802,15.98
3499.819999933243,15.99
3503.2099997997284,16.01
3506.439999818802,16.02
3509.4199998378754,16.02
3512.5199999809265,16.02
3516.289999961853,16.03
3519.4900000095367,16.03
3522.4800000190735,16.03
3526.0599999427795,16.02
3529.1699998378754,16.03
3532.1699998378754,16.04
3535.4599997997284,16.04
3538.449999809265,16.04
3541.539999961853,16.04
3549.2199997901917,16.05
3553.0099999904633,16.07
3556.2099997997284,16.09
3559.409999847412,16.09
3562.5899999141693,16.1
3565.8099999427795,16.11
3569.359999895096,16.11
3577.4299998283386,16.11
3581.5,16.11
3587.5999999046326,16.11
3588.199999809265,16.11
3591.289999961853,16.12
3594.159999847412,16.12
3597.1699998378754,16.12
3600.4800000190735,16.13
3603.9800000190735,16.14
3607.319999933243,16.17
3614.399999856949,16.17
3618.2300000190735,16.18
3621.409999847412,16.18
3624.5599999427795,16.18
3627.9900000095367,16.17
3634.4599997997284,16.18
3635.079999923706,16.21
3641.5899999141693,16.24
3644.8099999427795,16.24
3648.609999895096,16.24
3652.359999895096,16.24
3655.609999895096,16.24
3658.8099999427795,16.24
3662.569999933243,16.24
3666.8799998760223,16.24
3670.2300000190735,16.26
3673.619999885559,16.29
3676.899999856949,16.3
3680.1799998283386,16.32
3683.6799998283386,16.33
3687.3499999046326,16.34
3690.5599999427795,16.34
3694.0,16.35
3697.689999818802,16.35
3704.1699998378754,16.38
3707.579999923706,16.38
3711.069999933243,16.39
3714.5499999523163,16.39
3717.7999999523163,16.39
3721.5499999523163,16.39
3725.5499999523163,16.38
3729.0999999046326,16.38
3733.039999961853,16.38
3737.2099997997284,16.38
3741.449999809265,16.38
3745.1799998283386,16.38
3748.539999961853,16.38
3755.9800000190735,16.4
3759.189999818802,16.4
3763.1699998378754,16.41
3766.8399999141693,16.41
3770.659999847412,16.42
3775.7400000095367,16.43
3778.869999885559,16.45
3782.909999847412,16.47
3786.4699997901917,16.48
3789.7999999523163,16.49
3793.6799998283386,16.49
3797.3099999427795,16.51
3801.789999961853,16.51
3805.859999895096,16.51
3809.1699998378754,16.51
3812.869999885559,16.51
3816.449999809265,16.52
3819.789999961853,16.52
3823.2999999523163,16.52
3826.869999885559,16.52
3829.9800000190735,16.53
3833.1299998760223,16.53
3836.4199998378754,16.54
3840.3399999141693,16.55
3844.5499999523163,16.58
3851.949999809265,16.59
3855.899999856949,16.6
3859.949999809265,16.6
3864.3099999427795,16.6
3868.319999933243,16.61
3871.9599997997284,16.63
3878.199999809265,16.63
3882.3499999046326,16.65
3886.2199997901917,16.65
3889.859999895096,16.65
3892.9699997901917,16.65
3896.1699998378754,16.65
3901.4599997997284,16.66
3905.039999961853,16.66
3909.2799999713898,16.66
3914.0899999141693,16.68
3921.5199999809265,16.7
3927.4800000190735,16.71
3934.9599997997284,16.74
3935.359999895096,16.75
3939.359999895096,16.75
3942.8899998664856,16.76
3947.0,16.79
3950.939999818802,16.81
3954.6799998283386,16.81
3958.6799998283386,16.82
3962.319999933243,16.83
3967.0299999713898,16.86
3971.1299998760223,16.87
3980.2300000190735,16.87
3984.0099999904633,16.89
3991.399999856949,16.92
3993.4699997901917,16.92
3997.2300000190735,16.92
4000.5599999427795,16.92
4003.9699997901917,16.92
4008.1699998378754,16.93
4011.689999818802,16.95
4016.189999818802,16.96
4019.7999999523163,16.97
4024.329999923706,16.97
4028.899999856949,16.96
4036.449999809265,16.97
4037.329999923706,16.97
4041.2699999809265,16.98
4045.439999818802,16.98
4051.8099999427795,17.01
4056.109999895096,17.02
4061.859999895096,17.03
4066.4599997997284,17.05
4070.9599997997284,17.07
4074.829999923706,17.11
4078.649999856949,17.13
4082.819999933243,17.14
4087.7199997901917,17.16
4092.2400000095367,17.17
4096.339999914169,17.17
4099.619999885559,17.17
4102.879999876022,17.19
4106.079999923706,17.21
4109.819999933243,17.23
4114.379999876022,17.23
4121.069999933243,17.24
4125.439999818802,17.26
4129.4800000190735,17.29
4134.329999923706,17.32
4140.049999952316,17.34
4145.089999914169,17.37
4150.3099999427795,17.4
4153.889999866486,17.43
4158.579999923706,17.44
4165.990000009537,17.44
4169.25,17.45
4175.75,17.45
4180.389999866486,17.46
4186.02999997139,17.47
4191.539999961853,17.47
4195.219999790192,17.47
4200.109999895096,17.5
4210.899999856949,17.51
4215.219999790192,17.51
4222.549999952316,17.51
4228.689999818802,17.51
4233.2300000190735,17.51
4238.149999856949,17.51
4242.259999990463,17.51
4248.25,17.51
4253.299999952316,17.51
4257.139999866486,17.53
4261.899999856949,17.56
4266.199999809265,17.57
4271.0199999809265,17.58
4275.629999876022,17.57
4280.0199999809265,17.58
4285.669999837875,17.59
4290.159999847412,17.6
4295.759999990463,17.62
4301.929999828339,17.64
4309.9800000190735,17.66
4316.079999923706,17.66
4320.5199999809265,17.67
4325.149999856949,17.68
4329.2300000190735,17.69
4334.119999885559,17.7
4340.709999799728,17.72
4346.469999790192,17.73
4351.27999997139,17.73
4362.439999818802,17.73
4367.969999790192,17.74
4375.599999904633,17.75
4381.209999799728,17.78
4385.75,17.81
4391.219999790192,17.83
4395.679999828339,17.85
4400.829999923706,17.86
4407.469999790192,17.87
4419.7699999809265,17.87
4427.109999895096,17.86
4432.889999866486,17.88
4438.75,17.89
4444.759999990463,17.89
4450.990000009537,17.9
4456.949999809265,17.9
4462.609999895096,17.9
4468.379999876022,17.91
4475.25,17.9
4481.199999809265,17.91
4486.909999847412,17.93
4492.169999837875,17.96
4497.849999904633,17.97
4503.4800000190735,17.98
4508.9800000190735,17.98
4515.079999923706,17.99
4527.02999997139,17.99
4534.419999837875,18.02
4539.939999818802,18.05
4546.009999990463,18.08
4551.77999997139,18.1
4559.409999847412,18.12
4569.679999828339,18.15
4576.449999809265,18.14
4582.799999952316,18.15
4587.759999990463,18.15
4593.079999923706,18.16
4598.469999790192,18.17
4604.079999923706,18.19
4614.179999828339,18.19
4620.789999961853,18.19
4626.619999885559,18.21
4631.569999933243,18.23
4637.27999997139,18.25
4643.289999961853,18.26
4649.179999828339,18.27
4654.0199999809265,18.27
4658.849999904633,18.27
4664.0199999809265,18.27
4668.759999990463,18.28
4673.829999923706,18.28
4678.829999923706,18.28
4684.7699999809265,18.29
4694.3099999427795,18.29

==> Experiment-Data/ours_map_data_coverage.csv <==
Time,MapData
0.0,99.138125
10.0,97.138125
15.319999933242798,96.09625
17.369999885559082,96.075
36.6800000667572,95.140625
46.889999866485596,94.28375
77.84999990463257,91.476875
106.8899998664856,90.706875
114.41000008583069,90.705625
143.7300000190735,89.175625
155.1399998664856,88.84875
179.89999985694885,88.309375
215.42000007629395,86.245
232.12999987602234,85.68625
238.21000003814697,85.591875
245.0,85.494375
270.42000007629395,84.065625
288.5,82.7625
312.5499999523163,81.733125
329.25999999046326,80.019375
334.22000002861023,80.0025
372.92000007629395,79.549375
403.8599998950958,77.411875
413.1199998855591,76.99
440.32999992370605,75.190625
457.2999999523163,74.429375
478.0699999332428,73.7475
505.210000038147,72.3575
522.2699999809265,72.25375
565.2200000286102,71.4575
572.170000076294,71.228125
596.1299998760223,69.96125
630.3499999046326,69.308125
671.5599999427795,68.96
703.5099999904633,68.71875
741.3099999427795,67.196875
773.5,65.053125
796.2300000190735,64.05125
831.0199999809265,63.7225
837.3499999046326,63.49625
867.6600000858307,62.96375
886.539999961853,62.70375
934.789999961853,62.29625
970.329999923706,62.22625
1029.4400000572205,62.199375
1069.789999961853,62.19875
1138.0999999046326,61.386875
1232.0899999141693,60.74625
1280.8599998950958,60.061875
1362.829999923706,59.411875
1445.3499999046326,58.93
1475.0099999904633,58.445625
1553.1900000572205,57.835625
1649.670000076294,56.635
1711.1499998569489,55.93625
1742.6499998569489,55.44125
1777.1499998569489,54.18
1800.3199999332428,53.428125
1822.0299999713898,52.92125
1830.289999961853,52.919375
1846.210000038147,52.28875
1854.4400000572205,52.288125
1873.710000038147,52.22
1885.039999961853,52.21625
1909.2000000476837,51.413125
1961.8099999427795,50.61125
1986.5499999523163,49.335
2008.0199999809265,48.3925
2025.579999923706,47.563125
2062.8799998760223,47.04375
2088.0499999523163,46.990625
2137.819999933243,46.860625
2207.789999961853,46.809375
2258.2400000095367,45.306875
2310.1900000572205,45.225625
2322.609999895096,45.219375
2338.359999895096,45.55
2359.4100000858307,45.52375
2380.0099999904633,45.29875
2435.4500000476837,44.664375
2443.2200000286102,44.4425
2465.7000000476837,43.6875
2479.2200000286102,43.616875
2498.1900000572205,43.14875
2531.0099999904633,42.02875
2577.0299999713898,39.475
2598.6299998760223,39.24125
2631.5,38.43875
2651.9100000858307,38.2675
2690.420000076294,37.33125
2746.7999999523163,36.68875
2774.8799998760223,36.584375
2829.369999885559,36.289375
2880.430000066757,35.63875
2906.930000066757,34.594375
2919.7799999713898,34.45
2946.7200000286102,33.421875
2962.1299998760223,33.411875
3020.9800000190735,32.680625
3069.210000038147,31.85875
3105.0199999809265,31.326875
3142.710000038147,29.908125
3170.7999999523163,29.715625
3196.6399998664856,29.205
3217.3099999427795,28.6975
3235.680000066757,26.893125
3249.649999856949,26.456875
3277.789999961853,25.759375
3334.609999895096,25.26125
3364.680000066757,25.570625
3394.8399999141693,24.6675
3434.539999961853,23.775
3469.25,23.771875
3541.670000076294,23.256875
3569.920000076294,22.914375
3607.430000066757,22.77375
3633.4100000858307,22.488125
3696.7799999713898,21.81125
3747.7000000476837,21.8025
3844.25,21.58875
3870.5499999523163,21.56375
3977.7000000476837,21.44125
4044.1900000572205,21.623125
4118.910000085831,21.52625
4160.960000038147,21.52375
4206.960000038147,21.380625
4365.1900000572205,21.040625
4413.329999923706,21.0375
4521.079999923706,21.0375
4562.619999885559,19.864375
4607.420000076294,19.120625
4710.450000047684,18.985

==> Experiment-Data/random_loc_cov.csv <==
Time,Covariance
0.0,0.16
1.2200000286102295,0.17
2.490000009536743,0.18
3.819999933242798,0.21
5.230000019073486,0.24
6.409999847412109,0.24
7.670000076293945,0.25
8.899999856948853,0.27
10.149999856948853,0.29
11.369999885559082,0.31
12.589999914169312,0.31
13.77999997138977,0.32
15.089999914169312,0.33
16.420000076293945,0.34
18.049999952316284,0.35
19.210000038146973,0.38
20.5,0.38
21.920000076293945,0.38
23.399999856948853,0.39
24.84999990463257,0.39
26.039999961853027,0.4
27.33999991416931,0.41
28.59999990463257,0.44
29.83999991416931,0.47
31.25,0.47
32.40999984741211,0.48
33.75999999046326,0.49
35.00999999046326,0.51
36.299999952316284,0.55
37.77999997138977,0.55
38.86999988555908,0.58
40.170000076293945,0.6
41.40999984741211,0.62
42.609999895095825,0.64
43.829999923706055,0.67
45.25,0.7
46.58999991416931,0.7
47.8199999332428,0.72
49.03999996185303,0.75
50.47000002861023,0.77
51.829999923706055,0.77
53.079999923706055,0.77
54.329999923706055,0.79
55.549999952316284,0.82
56.769999980926514,0.85
58.019999980926514,0.87
59.3199999332428,0.88
60.579999923706055,0.9
61.83999991416931,0.94
63.05999994277954,0.94
64.73000001907349,0.95
66.22000002861023,0.95
67.97000002861023,0.97
69.90999984741211,0.99
71.8199999332428,0.99
73.59999990463257,1.0
75.42000007629395,1.0
77.45000004768372,1.03
79.12999987602234,1.04
81.37999987602234,1.06
83.49000000953674,1.09
85.50999999046326,1.13
87.73000001907349,1.16
89.37999987602234,1.16
91.02999997138977,1.18
93.04999995231628,1.18
94.96000003814697,1.18
96.77999997138977,1.2
98.65999984741211,1.23
100.29999995231628,1.27
102.01999998092651,1.29
104.39999985694885,1.29
105.6399998664856,1.3
107.24000000953674,1.3
109.24000000953674,1.32
111.42000007629395,1.34
113.28999996185303,1.34
115.72000002861023,1.35
117.59999990463257,1.35
118.96000003814697,1.37
120.29999995231628,1.39
121.74000000953674,1.42
122.99000000953674,1.43
124.1800000667572,1.46
125.54999995231628,1.5
127.00999999046326,1.5
128.2300000190735,1.52
129.45000004768372,1.55
130.77999997138977,1.55
132.21000003814697,1.57
133.34999990463257,1.6
134.60999989509583,1.64
135.85999989509583,1.65
137.11999988555908,1.66
138.5899999141693,1.66
139.9099998474121,1.67
141.21000003814697,1.69
142.44000005722046,1.72
143.59999990463257,1.75
144.96000003814697,1.75
146.35999989509583,1.76
147.60999989509583,1.76
148.70000004768372,1.76
150.09999990463257,1.76
151.29999995231628,1.78
152.72000002861023,1.81
154.00999999046326,1.82
155.2699999809265,1.83
156.4800000190735,1.86
157.82999992370605,1.86
159.22000002861023,1.89
160.57999992370605,1.9
161.89999985694885,1.91
163.20000004768372,1.93
164.5199999809265,1.96
165.69000005722046,1.96
166.99000000953674,1.99
168.20000004768372,2.02
169.47000002861023,2.03
170.78999996185303,2.05
172.22000002861023,2.05
173.4300000667572,2.07
174.7300000190735,2.08
175.99000000953674,2.11
177.14999985694885,2.13
178.52999997138977,2.15
179.80999994277954,2.19
181.12999987602234,2.22
182.3899998664856,2.24
183.7300000190735,2.25
185.05999994277954,2.28
186.37999987602234,2.28
187.69000005722046,2.29
189.04999995231628,2.3
190.25999999046326,2.3
191.5,2.3
192.8399999141693,2.3
194.12999987602234,2.31
195.5699999332428,2.33
196.85999989509583,2.36
198.25999999046326,2.36
199.49000000953674,2.37
200.80999994277954,2.39
202.0699999332428,2.4
203.3399999141693,2.43
204.64999985694885,2.46
206.60999989509583,2.5
207.14999985694885,2.51
208.47000002861023,2.51
209.69000005722046,2.53
211.0699999332428,2.53
212.3199999332428,2.53
213.60999989509583,2.53
214.75999999046326,2.54
216.0699999332428,2.55
217.35999989509583,2.55
218.57999992370605,2.55
219.87999987602234,2.55
221.22000002861023,2.55
222.60999989509583,2.55
223.97000002861023,2.56
225.25,2.56
226.53999996185303,2.57
227.8399999141693,2.57
229.05999994277954,2.57
230.3199999332428,2.57
231.5699999332428,2.57
232.80999994277954,2.58
234.05999994277954,2.58
235.35999989509583,2.58
236.64999985694885,2.58
237.9099998474121,2.58
239.12999987602234,2.58
240.45000004768372,2.59
241.69000005722046,2.61
242.8899998664856,2.64
244.09999990463257,2.66
245.5199999809265,2.68
246.75999999046326,2.7
247.92000007629395,2.71
249.2300000190735,2.71
250.64999985694885,2.72
252.04999995231628,2.75
253.3199999332428,2.75
254.6399998664856,2.77
255.89999985694885,2.77
257.210000038147,2.77
258.44000005722046,2.78
259.57999992370605,2.78
260.8599998950958,2.8
262.0699999332428,2.83
263.4099998474121,2.86
264.9099998474121,2.87
266.2300000190735,2.89
267.3899998664856,2.92
268.6399998664856,2.93
269.99000000953674,2.95
271.1399998664856,2.97
272.3599998950958,2.98
273.64999985694885,2.99
275.00999999046326,3.0
276.25,3.0
277.539999961853,3.0
278.87999987602234,3.01
280.2000000476837,3.02
281.47000002861023,3.03
282.710000038147,3.03
284.00999999046326,3.05
285.32999992370605,3.08
286.7000000476837,3.11
287.9800000190735,3.13
289.2000000476837,3.16
290.47000002861023,3.19
291.7300000190735,3.2
293.17000007629395,3.22
294.52999997138977,3.25
295.84999990463257,3.26
297.09999990463257,3.26
298.4500000476837,3.28
299.6800000667572,3.31
301.039999961853,3.31
302.2999999523163,3.33
304.1199998855591,3.33
305.289999961853,3.34
306.5,3.35
307.7999999523163,3.38
309.039999961853,3.38
310.37999987602234,3.38
311.59999990463257,3.39
312.8899998664856,3.4
314.1399998664856,3.4
315.44000005722046,3.4
316.7300000190735,3.41
318.07999992370605,3.44
319.2999999523163,3.47
320.52999997138977,3.49
321.84999990463257,3.49
323.1599998474121,3.49
324.42000007629395,3.5
325.8599998950958,3.5
327.07999992370605,3.5
328.289999961853,3.5
329.539999961853,3.53
330.87999987602234,3.56
332.2999999523163,3.59
333.5499999523163,3.59
334.9500000476837,3.6
336.49000000953674,3.6
337.7300000190735,3.6
339.1099998950958,3.6
340.30999994277954,3.61
341.7000000476837,3.63
342.8699998855591,3.67
344.0899999141693,3.67
345.8599998950958,3.67
347.19000005722046,3.67
348.62999987602234,3.68
349.97000002861023,3.71
351.22000002861023,3.71
352.5699999332428,3.74
353.75,3.77
354.97000002861023,3.77
356.24000000953674,3.79
357.50999999046326,3.82
358.7699999809265,3.83
360.0,3.83
361.2300000190735,3.84
362.5899999141693,3.87
363.8899998664856,3.87
365.2300000190735,3.88
366.460000038147,3.91
367.7000000476837,3.91
368.960000038147,3.92
370.2699999809265,3.95
371.539999961853,3.95
372.82999992370605,3.95
374.0199999809265,3.96
375.39999985694885,3.97
376.7300000190735,3.98
378.0,3.99
379.460000038147,4.0
380.69000005722046,4.01
381.94000005722046,4.03
383.3199999332428,4.06
384.49000000953674,4.07
385.7999999523163,4.1
387.09999990463257,4.13
388.7000000476837,4.13
390.09999990463257,4.14
391.27999997138977,4.17
392.42000007629395,4.17
393.8599998950958,4.19
395.09999990463257,4.19
396.32999992370605,4.21
397.6800000667572,4.21
398.89999985694885,4.23
400.1199998855591,4.26
401.5699999332428,4.26
402.75999999046326,4.27
404.09999990463257,4.29
405.37999987602234,4.3
406.62999987602234,4.3
407.9099998474121,4.32
409.3199999332428,4.34
410.5699999332428,4.36
411.8599998950958,4.39
413.34999990463257,4.42
414.7999999523163,4.43
416.25,4.45
417.55999994277954,4.45
418.9300000667572,4.47
420.1099998950958,4.49
421.4099998474121,4.51
422.84999990463257,4.54
423.99000000953674,4.58
425.3199999332428,4.59
426.5699999332428,4.6
427.789999961853,4.61
429.0199999809265,4.61
430.37999987602234,4.61
432.9500000476837,4.62
433.7699999809265,4.62
435.09999990463257,4.63
436.80999994277954,4.63
438.25,4.64
439.39999985694885,4.65
440.69000005722046,4.65
441.94000005722046,4.67
443.289999961853,4.68
444.789999961853,4.69
446.3199999332428,4.7
447.460000038147,4.72
448.80999994277954,4.73
450.14999985694885,4.73
451.5499999523163,4.75
452.92000007629395,4.77
454.0199999809265,4.8
455.37999987602234,4.84
457.39999985694885,4.85
458.6599998474121,4.88
460.039999961853,4.88
461.3599998950958,4.9
462.5899999141693,4.92
464.07999992370605,4.93
465.6599998474121,4.95
466.89999985694885,4.95
468.74000000953674,4.96
470.1199998855591,4.97
471.3699998855591,4.97
472.6399998664856,4.98
473.89999985694885,5.0
475.2300000190735,5.04
476.97000002861023,5.04
478.3199999332428,5.05
479.52999997138977,5.06
480.8899998664856,5.07
482.1599998474121,5.07
483.4099998474121,5.07
484.69000005722046,5.07
486.0899999141693,5.08
487.3899998664856,5.09
488.6399998664856,5.1
489.8699998855591,5.1
491.19000005722046,5.1
492.55999994277954,5.11
493.9099998474121,5.12
495.3199999332428,5.13
496.6599998474121,5.14
497.960000038147,5.16
499.34999990463257,5.17
500.72000002861023,5.17
502.0,5.18
503.27999997138977,5.18
504.72000002861023,5.2
505.9800000190735,5.23
507.39999985694885,5.26
508.8399999141693,5.26
510.1399998664856,5.27
511.6099998950958,5.27
513.7699999809265,5.27
514.8599998950958,5.28
516.2799999713898,5.28
517.6099998950958,5.28
519.1499998569489,5.28
520.4300000667572,5.28
521.7699999809265,5.3
523.0499999523163,5.33
524.3999998569489,5.36
525.75,5.38
526.9800000190735,5.41
528.2699999809265,5.41
529.5899999141693,5.43
530.9700000286102,5.43
532.3099999427795,5.43
533.6499998569489,5.45
534.920000076294,5.46
536.2799999713898,5.46
537.5999999046326,5.47
538.8699998855591,5.48
540.1800000667572,5.48
541.5,5.48
542.7599999904633,5.49
544.1499998569489,5.5
545.4099998474121,5.5
546.7599999904633,5.52
548.079999923706,5.52
549.4099998474121,5.54
550.7799999713898,5.54
552.2000000476837,5.54
553.5099999904633,5.55
554.7400000095367,5.56
556.0599999427795,5.56
557.8899998664856,5.58
559.1599998474121,5.59
560.6099998950958,5.61
561.8599998950958,5.61
563.170000076294,5.61
564.7599999904633,5.62
565.8499999046326,5.65
567.3599998950958,5.66
568.4800000190735,5.69
569.920000076294,5.69
571.1099998950958,5.7
572.4400000572205,5.72
573.8199999332428,5.72
575.1499998569489,5.73
576.5099999904633,5.74
577.789999961853,5.74
579.1599998474121,5.75
580.5099999904633,5.76
581.960000038147,5.78
583.3199999332428,5.78
584.7699999809265,5.79
586.079999923706,5.8
587.420000076294,5.81
588.7300000190735,5.81
590.0699999332428,5.81
591.3099999427795,5.82
592.6499998569489,5.85
594.039999961853,5.85
595.2999999523163,5.86
596.6800000667572,5.89
597.9300000667572,5.92
599.2599999904633,5.92
601.0999999046326,5.92
602.5099999904633,5.92
603.8599998950958,5.94
605.210000038147,5.94
606.8099999427795,5.94
608.0499999523163,5.95
609.4500000476837,5.95
610.8099999427795,5.95
612.289999961853,5.97
613.3799998760223,6.0
614.6900000572205,6.03
616.0,6.05
617.3399999141693,6.06
618.7000000476837,6.06
620.0699999332428,6.06
621.4300000667572,6.06
622.75,6.06
624.3899998664856,6.07
625.5599999427795,6.08
626.8399999141693,6.08
628.2000000476837,6.09
629.5899999141693,6.09
630.960000038147,6.12
632.6800000667572,6.12
633.960000038147,6.12
635.3499999046326,6.14
636.539999961853,6.18
637.7999999523163,6.21
639.1299998760223,6.21
641.3099999427795,6.22
642.6599998474121,6.23
643.9800000190735,6.26
645.289999961853,6.29
646.5499999523163,6.3
647.9099998474121,6.3
649.2000000476837,6.31
650.4700000286102,6.34
651.8499999046326,6.37
653.210000038147,6.39
654.7200000286102,6.4
655.9300000667572,6.42
657.289999961853,6.42
658.7400000095367,6.42
660.289999961853,6.45
661.6800000667572,6.45
663.8499999046326,6.46
665.1299998760223,6.47
666.8099999427795,6.47
668.079999923706,6.49
669.460000038147,6.52
670.8899998664856,6.55
672.4400000572205,6.55
673.9900000095367,6.55
676.4700000286102,6.55
677.75,6.57
679.1199998855591,6.57
680.579999923706,6.57
681.8999998569489,6.58
683.2300000190735,6.58
684.6499998569489,6.59
686.1499998569489,6.6
687.5999999046326,6.61
688.829999923706,6.61
690.1399998664856,6.64
691.579999923706,6.64
692.7999999523163,6.64
694.1599998474121,6.66
695.4400000572205,6.66
696.8799998760223,6.67
698.2300000190735,6.68
699.5599999427795,6.68
700.8899998664856,6.69
702.4500000476837,6.71
703.8399999141693,6.73
705.2699999809265,6.76
707.0499999523163,6.76
709.4700000286102,6.77
710.7300000190735,6.79
712.0499999523163,6.82
713.3799998760223,6.83
715.0199999809265,6.84
717.2799999713898,6.84
718.710000038147,6.85
720.5099999904633,6.88
721.8999998569489,6.9
723.2400000095367,6.93
724.8599998950958,6.96
726.5499999523163,6.98
727.8399999141693,7.01
729.3599998950958,7.04
730.7599999904633,7.05
732.2200000286102,7.07
733.4300000667572,7.09
734.7599999904633,7.09
736.0099999904633,7.1
737.6299998760223,7.1
739.0299999713898,7.1
740.289999961853,7.12
741.8999998569489,7.13
743.1800000667572,7.14
744.7400000095367,7.17
746.0,7.2
747.3699998855591,7.21
748.7400000095367,7.24
749.9900000095367,7.24
752.3199999332428,7.26
753.8699998855591,7.28
755.289999961853,7.3
756.7200000286102,7.31
758.170000076294,7.33
760.2000000476837,7.36
762.1900000572205,7.37
764.0899999141693,7.37
765.6199998855591,7.39
767.1299998760223,7.39
768.5499999523163,7.41
770.0099999904633,7.44
771.420000076294,7.47
772.6800000667572,7.49
774.0099999904633,7.5
776.3699998855591,7.5
778.0099999904633,7.53
779.4099998474121,7.53
780.9500000476837,7.55
782.420000076294,7.56
784.1599998474121,7.58
786.0199999809265,7.59
787.7300000190735,7.59
789.7599999904633,7.61
791.0099999904633,7.63
792.3899998664856,7.67
794.8099999427795,7.68
796.5299999713898,7.69
797.9900000095367,7.71
799.4800000190735,7.74
800.9900000095367,7.75
802.579999923706,7.75
804.2300000190735,7.75
805.8899998664856,7.75
807.329999923706,7.75
808.7999999523163,7.75
810.5299999713898,7.77
811.8399999141693,7.77
813.289999961853,7.79
814.6800000667572,7.8
816.0899999141693,7.82
817.3099999427795,7.82
818.9800000190735,7.82
820.6499998569489,7.82
822.4400000572205,7.83
824.0899999141693,7.84
825.4400000572205,7.85
826.8099999427795,7.87
828.3599998950958,7.87
830.0,7.87
831.3499999046326,7.87
832.75,7.87
834.1499998569489,7.87
835.579999923706,7.89
836.8699998855591,7.92
839.5599999427795,7.95
841.1099998950958,7.98
842.4400000572205,7.99
843.7799999713898,8.0
845.1299998760223,8.01
846.8699998855591,8.01
848.1900000572205,8.03
849.5199999809265,8.04
850.789999961853,8.05
852.3599998950958,8.06
853.6900000572205,8.07
854.9800000190735,8.07
856.3799998760223,8.07
857.7000000476837,8.07
859.1800000667572,8.08
860.5899999141693,8.09
862.0899999141693,8.11
864.0,8.11
865.3999998569489,8.11
866.7999999523163,8.12
868.1900000572205,8.13
869.7400000095367,8.13
871.2599999904633,8.13
872.6499998569489,8.14
874.1099998950958,8.14
875.4500000476837,8.14
876.7999999523163,8.14
878.1199998855591,8.16
879.4800000190735,8.19
880.8699998855591,8.19
883.9400000572205,8.22
885.6900000572205,8.22
887.0699999332428,8.22
888.4300000667572,8.24
889.7699999809265,8.24
891.1199998855591,8.24
892.5599999427795,8.26
895.2799999713898,8.28
896.829999923706,8.28
898.3099999427795,8.3
899.7999999523163,8.34
901.289999961853,8.34
902.7000000476837,8.34
904.1399998664856,8.34
905.6199998855591,8.34
907.079999923706,8.34
908.4099998474121,8.35
909.8999998569489,8.35
911.3399999141693,8.35
912.7599999904633,8.36
914.170000076294,8.36
916.0899999141693,8.37
917.5299999713898,8.38
918.8399999141693,8.38
920.1800000667572,8.39
921.4800000190735,8.39
922.8599998950958,8.4
924.2000000476837,8.4
925.5699999332428,8.41
927.0599999427795,8.42
928.4900000095367,8.44
929.9500000476837,8.44
931.4300000667572,8.45
933.0199999809265,8.45
934.3799998760223,8.47
935.9500000476837,8.49
937.5499999523163,8.52
940.3799998760223,8.52
941.920000076294,8.53
943.3499999046326,8.56
944.8399999141693,8.56
946.3199999332428,8.56
948.1900000572205,8.58
949.9900000095367,8.58
951.8499999046326,8.59
953.4800000190735,8.6
955.3199999332428,8.62
957.3699998855591,8.65
958.9900000095367,8.67
960.6399998664856,8.68
962.0899999141693,8.7
963.5499999523163,8.73
964.9900000095367,8.76
970.079999923706,8.79
971.7400000095367,8.79
974.9400000572205,8.79
976.5199999809265,8.82
978.1599998474121,8.85
979.75,8.88
981.2599999904633,8.89
982.8899998664856,8.92
984.4500000476837,8.95
986.0199999809265,8.96
987.789999961853,8.96
989.2999999523163,8.96
990.7000000476837,8.97
992.1199998855591,8.98
993.789999961853,8.99
995.420000076294,8.99
997.1900000572205,9.0
998.8499999046326,9.0
1000.460000038147,9.0
1002.039999961853,9.0
1003.6800000667572,9.01
1005.7200000286102,9.01
1007.3499999046326,9.01
1009.1599998474121,9.01
1010.7300000190735,9.01
1012.3899998664856,9.04
1015.3999998569489,9.07
1015.9800000190735,9.07
1017.5699999332428,9.07
1019.1499998569489,9.07
1020.8899998664856,9.08
1022.4400000572205,9.08
1025.4700000286102,9.1
1027.289999961853,9.1
1028.869999885559,9.11
1030.670000076294,9.11
1032.5,9.11
1035.710000038147,9.12
1037.6499998569489,9.12
1039.2599999904633,9.15
1041.159999847412,9.15
1042.7300000190735,9.15
1044.4500000476837,9.17
1047.5,9.17
1049.3499999046326,9.17
1051.0,9.18
1052.7000000476837,9.18
1054.409999847412,9.18
1056.2999999523163,9.18
1058.1099998950958,9.18
1059.9900000095367,9.18
1061.710000038147,9.18
1063.9500000476837,9.18
1066.159999847412,9.18
1067.960000038147,9.19
1069.9900000095367,9.19
1071.920000076294,9.2
1073.5899999141693,9.2
1075.2400000095367,9.23
1076.909999847412,9.24
1078.5199999809265,9.26
1081.5899999141693,9.29
1083.5299999713898,9.29
1085.3399999141693,9.3
1087.0699999332428,9.32
1088.829999923706,9.32
1090.539999961853,9.33
1092.1800000667572,9.34
1093.9900000095367,9.34
1095.8499999046326,9.34
1097.5899999141693,9.35
1099.3799998760223,9.36
1101.1900000572205,9.38
1105.0599999427795,9.4
1106.7999999523163,9.41
1108.5699999332428,9.44
1110.2999999523163,9.45
1111.9800000190735,9.47
1113.8199999332428,9.48
1115.5,9.51
1117.2000000476837,9.51
1118.8599998950958,9.51
1120.5999999046326,9.52
1122.3499999046326,9.53
1124.0699999332428,9.54
1127.5999999046326,9.55
1129.2200000286102,9.57
1131.0299999713898,9.58
1132.9900000095367,9.59
1135.0499999523163,9.61
1137.079999923706,9.61
1138.9500000476837,9.64
1140.75,9.67
1142.6299998760223,9.67
1146.0899999141693,9.68
1147.8899998664856,9.71
1149.75,9.71
1151.8199999332428,9.71
1153.5499999523163,9.72
1155.25,9.75
1157.0099999904633,9.75
1158.8099999427795,9.75
1160.5599999427795,9.75
1162.579999923706,9.75
1165.0599999427795,9.75
1168.0699999332428,9.75
1168.6499998569489,9.78
1170.5299999713898,9.78
1172.619999885559,9.79
1174.3499999046326,9.79
1178.1299998760223,9.82
1179.6900000572205,9.82
1181.2599999904633,9.83
1182.8899998664856,9.84
1184.659999847412,9.85
1186.8099999427795,9.87
1188.5999999046326,9.91
1191.789999961853,9.91
1193.5199999809265,9.92
1195.170000076294,9.92
1196.8999998569489,9.94
1198.6800000667572,9.95
1200.329999923706,9.95
1201.9300000667572,9.95
1203.539999961853,9.96
1205.1099998950958,9.96
1206.7599999904633,9.96
1208.3499999046326,9.98
1210.0599999427795,9.99
1211.7699999809265,10.0
1213.3999998569489,10.02
1215.5299999713898,10.02
1217.2300000190735,10.03
1218.9400000572205,10.04
1220.5899999141693,10.06
1222.210000038147,10.07
1223.8499999046326,10.07
1225.5499999523163,10.07
1227.2400000095367,10.09
1229.0199999809265,10.09
1230.7999999523163,10.11
1232.6099998950958,10.13
1234.409999847412,10.13
1237.7200000286102,10.15
1239.4800000190735,10.18
1241.4500000476837,10.21
1243.25,10.24
1244.9500000476837,10.28
1246.7000000476837,10.3
1248.3599998950958,10.32
1250.0699999332428,10.32
1252.210000038147,10.32
1253.869999885559,10.32
1255.7699999809265,10.33
1257.7000000476837,10.33
1259.5599999427795,10.33
1261.329999923706,10.35
1263.0599999427795,10.36
1264.9700000286102,10.36
1267.3099999427795,10.39
1268.960000038147,10.4
1270.5899999141693,10.42
1272.3799998760223,10.42
1274.3599998950958,10.42
1276.3999998569489,10.45
1278.119999885559,10.45
1279.829999923706,10.46
1283.1299998760223,10.46
1285.119999885559,10.47
1288.5999999046326,10.47
1290.9500000476837,10.47
1292.6299998760223,10.47
1294.7200000286102,10.49
1296.3499999046326,10.49
1298.079999923706,10.51
1299.8199999332428,10.55
1301.7699999809265,10.55
1304.119999885559,10.56
1305.8999998569489,10.57
1307.659999847412,10.59
1309.3599998950958,10.61
1311.2300000190735,10.62
1314.710000038147,10.63
1316.75,10.66
1318.7400000095367,10.68
1320.5499999523163,10.68
1322.3999998569489,10.69
1324.25,10.7
1326.2699999809265,10.72
1328.3399999141693,10.73
1330.0899999141693,10.74
1331.8899998664856,10.74
1333.6800000667572,10.75
1335.909999847412,10.75
1337.7799999713898,10.78
1339.9300000667572,10.79
1342.0,10.81
1343.7999999523163,10.81
1345.8499999046326,10.82
1347.6499998569489,10.84
1349.4500000476837,10.85
1351.3899998664856,10.85
1354.1299998760223,10.86
1357.2000000476837,10.86
1361.0,10.86
1363.6399998664856,10.86
1366.420000076294,10.89
1368.3399999141693,10.9
1370.3799998760223,10.9
1372.2000000476837,10.9
1375.8099999427795,10.9
1378.0,10.92
1379.75,10.94
1381.75,10.95
1383.5999999046326,10.96
1385.4500000476837,10.97
1387.3599998950958,10.99
1389.4900000095367,11.0
1391.579999923706,11.02
1393.4500000476837,11.05
1395.5299999713898,11.07
1397.409999847412,11.07
1399.1499998569489,11.08
1400.960000038147,11.08
1402.8499999046326,11.08
1405.170000076294,11.08
1407.079999923706,11.1
1409.0199999809265,11.1
1410.789999961853,11.11
1412.6800000667572,11.11
1414.75,11.13
1416.9800000190735,11.13
1420.7300000190735,11.13
1422.5699999332428,11.16
1424.2999999523163,11.16
1425.9700000286102,11.17
1429.670000076294,11.19
1431.420000076294,11.2
1433.1499998569489,11.2
1434.8999998569489,11.2
1436.6900000572205,11.22
1438.460000038147,11.22
1440.409999847412,11.23
1442.2999999523163,11.23
1444.2200000286102,11.23
1445.9900000095367,11.23
1447.8099999427795,11.24
1449.7400000095367,11.24
1451.4400000572205,11.24
1453.2400000095367,11.25
1455.0899999141693,11.25
1457.4900000095367,11.27
1460.039999961853,11.28
1461.9400000572205,11.28
1463.8099999427795,11.29
1466.2400000095367,11.33
1470.7000000476837,11.33
1472.539999961853,11.35
1474.3899998664856,11.35
1476.5899999141693,11.37
1478.4900000095367,11.4
1480.2799999713898,11.43
1482.25,11.43
1484.329999923706,11.43
1486.2599999904633,11.43
1488.079999923706,11.44
1490.1800000667572,11.46
1493.25,11.46
1495.3199999332428,11.48
1497.6800000667572,11.5
1499.5499999523163,11.5
1501.4400000572205,11.5
1503.2599999904633,11.5
1506.9700000286102,11.5
1509.0599999427795,11.53
1511.1900000572205,11.54
1513.2999999523163,11.54
1515.8899998664856,11.55
1517.7999999523163,11.56
1519.710000038147,11.56
1521.5599999427795,11.57
1523.3499999046326,11.57
1525.329999923706,11.59
1527.159999847412,11.59
1529.0899999141693,11.59
1531.1299998760223,11.6
1533.119999885559,11.6
1535.2400000095367,11.6
1537.170000076294,11.6
1540.7200000286102,11.6
1543.2799999713898,11.6
1545.2000000476837,11.63
1547.170000076294,11.63
1549.2999999523163,11.64
1552.7999999523163,11.67
1555.2599999904633,11.67
1557.0899999141693,11.7
1558.9400000572205,11.71
1561.25,11.71
1563.2699999809265,11.71
1565.2699999809265,11.72
1567.3999998569489,11.72
1569.5499999523163,11.75
1571.5699999332428,11.78
1573.5599999427795,11.81
1575.659999847412,11.82
1577.4900000095367,11.83
1579.2300000190735,11.85
1581.0299999713898,11.85
1583.25,11.88
1585.1299998760223,11.88
1587.3799998760223,11.9
1591.2599999904633,11.92
1593.2699999809265,11.93
1595.409999847412,11.93
1597.4300000667572,11.93
1599.5199999809265,11.93
1601.4500000476837,11.96
1603.409999847412,11.98
1605.2799999713898,11.98
1607.2300000190735,11.99
1609.2000000476837,11.99
1611.0999999046326,11.99
1613.1099998950958,11.99
1615.0699999332428,11.99
1617.0999999046326,11.99
1619.0899999141693,12.0
1621.0199999809265,12.0
1623.25,12.01
1625.2400000095367,12.01
1627.2999999523163,12.01
1629.2799999713898,12.01
1631.2599999904633,12.02
1634.0499999523163,12.03
1636.5699999332428,12.03
1640.1900000572205,12.05
1642.170000076294,12.07
1644.3899998664856,12.07
1646.5699999332428,12.07
1648.4400000572205,12.07
1650.369999885559,12.1
1652.369999885559,12.1
1654.6099998950958,12.11
1656.5499999523163,12.11
1658.5099999904633,12.11
1660.5299999713898,12.12
1662.789999961853,12.12
1664.7400000095367,12.12
1666.829999923706,12.13
1669.7300000190735,12.13
1672.1299998760223,12.15
1674.0599999427795,12.17
1676.0,12.17
1677.9700000286102,12.19
1680.5999999046326,12.19
1682.960000038147,12.19
1687.420000076294,12.19
1690.5,12.2
1692.579999923706,12.2
1694.5099999904633,12.21
1696.4500000476837,12.22
1700.1299998760223,12.25
1702.0999999046326,12.26
1704.2699999809265,12.26
1706.4800000190735,12.28
1708.8799998760223,12.32
1711.0899999141693,12.33
1713.1099998950958,12.33
1715.2000000476837,12.34
1717.2200000286102,12.36
1719.1900000572205,12.37
1721.210000038147,12.37
1723.1499998569489,12.37
1725.1099998950958,12.37
1727.0899999141693,12.4
1729.039999961853,12.43
1730.9800000190735,12.44
1733.0899999141693,12.46
1735.1499998569489,12.46
1737.1099998950958,12.46
1739.2200000286102,12.48
1741.159999847412,12.48
1743.3099999427795,12.51
1745.5,12.51
1748.1800000667572,12.51
1753.5999999046326,12.54
1756.0099999904633,12.55
1759.2300000190735,12.56
1761.119999885559,12.59
1763.1900000572205,12.62
1767.25,12.63
1769.3399999141693,12.64
1772.159999847412,12.64
1774.7300000190735,12.64
1776.8799998760223,12.65
1778.8599998950958,12.66
1780.960000038147,12.68
1783.0,12.71
1787.3899998664856,12.73
1789.4500000476837,12.74
1791.5099999904633,12.74
1793.7200000286102,12.75
1796.4800000190735,12.77
1799.6399998664856,12.79
1801.909999847412,12.79
1804.5699999332428,12.81
1806.869999885559,12.81
1809.1299998760223,12.81
1813.3999998569489,12.82
1815.5099999904633,12.85
1817.8799998760223,12.85
1820.3999998569489,12.88
1822.7300000190735,12.9
1824.909999847412,12.9
1827.0,12.93
1831.0499999523163,12.95
1833.2000000476837,12.95
1835.289999961853,12.95
1838.2999999523163,12.95
1840.369999885559,12.95
1842.5099999904633,12.98
1844.5199999809265,12.98
1846.9400000572205,12.99
1849.1299998760223,12.99
1851.3399999141693,12.99
1853.4700000286102,13.02
1855.829999923706,13.02
1857.9700000286102,13.02
1860.0599999427795,13.02
1862.1099998950958,13.03
1864.3399999141693,13.04
1867.2200000286102,13.06
1869.710000038147,13.06
1872.9800000190735,13.07
1875.170000076294,13.09
1879.2699999809265,13.09
1881.9500000476837,13.11
1884.170000076294,13.13
1886.25,13.14
1888.6099998950958,13.16
1890.75,13.17
1892.960000038147,13.2
1895.1900000572205,13.22
1897.3599998950958,13.23
1899.960000038147,13.24
1903.4300000667572,13.24
1905.9800000190735,13.24
1908.210000038147,13.25
1910.3599998950958,13.25
1912.4800000190735,13.27
1914.7400000095367,13.3
1916.8999998569489,13.3
1919.3199999332428,13.3
1921.579999923706,13.3
1923.8899998664856,13.31
1926.0499999523163,13.31
1930.1499998569489,13.34
1932.659999847412,13.37
1934.9300000667572,13.38
1937.1299998760223,13.38
1939.3499999046326,13.38
1942.1900000572205,13.4
1944.409999847412,13.4
1946.5999999046326,13.41
1948.7400000095367,13.41
1950.8499999046326,13.42
1953.0299999713898,13.45
1955.5199999809265,13.45
1958.210000038147,13.45
1960.8499999046326,13.46
1963.409999847412,13.48
1966.0499999523163,13.49
1968.7999999523163,13.5
1971.0699999332428,13.52
1973.25,13.55
1977.6900000572205,13.55
1980.329999923706,13.56
1983.0299999713898,13.59
1985.369999885559,13.6
1987.6499998569489,13.6
1989.75,13.61
1991.9400000572205,13.64
1994.3599998950958,13.65
1997.3099999427795,13.68
2000.3199999332428,13.7
2002.119999885559,13.7
2004.3899998664856,13.7
2006.7699999809265,13.7
2011.0499999523163,13.7
2013.619999885559,13.72
2016.039999961853,13.72
2018.4800000190735,13.74
2021.0,13.75
2023.1900000572205,13.75
2025.420000076294,13.78
2027.6800000667572,13.78
2029.8099999427795,13.81
2032.0199999809265,13.81
2034.2799999713898,13.84
2037.289999961853,13.84
2039.25,13.86
2041.5299999713898,13.86
2044.1299998760223,13.86
2048.399999856949,13.86
2050.659999847412,13.86
2053.539999961853,13.86
2055.659999847412,13.89
2059.8399999141693,13.89
2062.039999961853,13.9
2064.119999885559,13.91
2066.3899998664856,13.93
2068.659999847412,13.95
2070.899999856949,13.95
2073.0599999427795,13.95
2075.25,13.95
2077.569999933243,13.95
2080.0199999809265,13.95
2084.119999885559,13.95
2086.2200000286102,13.95
2088.4700000286102,13.95
2090.8899998664856,13.95
2093.4500000476837,13.96
2095.7000000476837,13.96
2097.899999856949,13.96
2100.109999895096,13.96
2102.420000076294,13.97
2104.7000000476837,13.98
2106.8399999141693,13.98
2108.9900000095367,13.98
2111.1900000572205,14.0
2113.4500000476837,14.0
2115.7599999904633,14.01
2118.0899999141693,14.02
2120.319999933243,14.03
2122.75,14.03
2125.3099999427795,14.06
2128.539999961853,14.09
2131.0599999427795,14.09
2135.2300000190735,14.1
2137.8499999046326,14.13
2140.5599999427795,14.16
2142.75,14.17
2144.9400000572205,14.2
2147.319999933243,14.2
2149.789999961853,14.2
2152.3499999046326,14.22
2154.579999923706,14.22
2156.869999885559,14.22
2159.1900000572205,14.23
2162.4800000190735,14.23
2164.8099999427795,14.24
2167.609999895096,14.26
2170.0,14.28
2172.5199999809265,14.29
2174.8799998760223,14.3
2177.0999999046326,14.32
2181.5599999427795,14.34
2184.079999923706,14.36
2188.8799998760223,14.37
2192.1299998760223,14.37
2194.409999847412,14.4
2196.7000000476837,14.41
2199.0899999141693,14.41
2201.4900000095367,14.41
2204.2999999523163,14.42
2206.8799998760223,14.43
2209.2699999809265,14.45
2211.5299999713898,14.48
2213.909999847412,14.48
2216.2699999809265,14.5
2218.569999933243,14.53
2221.109999895096,14.54
2223.430000066757,14.56
2228.2000000476837,14.57
2230.710000038147,14.57
2233.0099999904633,14.57
2235.3799998760223,14.57
2240.0899999141693,14.57
2242.960000038147,14.59
2245.4500000476837,14.61
2247.8799998760223,14.62
2250.409999847412,14.62
2253.1299998760223,14.65
2255.859999895096,14.65
2258.8899998664856,14.65
2261.7000000476837,14.65
2264.4400000572205,14.68
2267.4400000572205,14.68
2269.909999847412,14.71
2272.579999923706,14.71
2275.0099999904633,14.73
2277.399999856949,14.74
2279.8399999141693,14.75
2282.3899998664856,14.76
2287.1399998664856,14.77
2290.1299998760223,14.78
2296.8799998760223,14.79
2299.899999856949,14.8
2302.8899998664856,14.82
2308.319999933243,14.84
2311.0599999427795,14.85
2313.5599999427795,14.87
2316.2799999713898,14.87
2318.960000038147,14.88
2321.319999933243,14.89
2323.8899998664856,14.89
2326.2999999523163,14.9
2328.7300000190735,14.9
2331.4700000286102,14.93
2333.920000076294,14.93
2336.2799999713898,14.95
2338.9800000190735,14.97
2341.4500000476837,14.97
2344.039999961853,14.98
2346.4900000095367,14.98
2348.920000076294,14.98
2353.659999847412,14.99
2356.3499999046326,15.0
2359.0,15.01
2361.569999933243,15.04
2364.0899999141693,15.05
2366.569999933243,15.06
2369.289999961853,15.07
2372.0299999713898,15.08
2374.5999999046326,15.08
2377.609999895096,15.08
2383.8399999141693,15.1
2386.4500000476837,15.1
2389.649999856949,15.12
2392.8899998664856,15.13
2395.8899998664856,15.13
2399.710000038147,15.15
2404.930000066757,15.15
2408.8399999141693,15.15
2412.210000038147,15.18
2414.9400000572205,15.19
2417.3799998760223,15.2
2422.3499999046326,15.22
2426.109999895096,15.22
2429.1399998664856,15.22
2432.1399998664856,15.22
2435.5499999523163,15.23
2438.0599999427795,15.23
2440.6900000572205,15.25
2443.6900000572205,15.26
2446.25,15.29
2448.75,15.3
2451.289999961853,15.3
2453.9400000572205,15.31
2456.9400000572205,15.32
2459.789999961853,15.34
2463.2999999523163,15.34
2469.3099999427795,15.34
2472.4900000095367,15.36
2475.909999847412,15.39
2478.6900000572205,15.42
2481.659999847412,15.43
2484.319999933243,15.45
2486.9700000286102,15.45
2489.6900000572205,15.46
2492.9900000095367,15.47
2495.5199999809265,15.47
2498.170000076294,15.49
2500.819999933243,15.5
2503.539999961853,15.5
2507.4500000476837,15.52
2510.2200000286102,15.53
2512.9500000476837,15.53
2515.6900000572205,15.53
2520.7200000286102,15.54
2529.8899998664856,15.56
2532.5099999904633,15.56
2535.159999847412,15.56
2537.8799998760223,15.58
2540.8899998664856,15.58
2547.399999856949,15.58
2550.0299999713898,15.58
2552.75,15.58
2555.819999933243,15.58
2558.5,15.59
2561.9700000286102,15.61
2567.2400000095367,15.62
2570.4900000095367,15.63
2574.4400000572205,15.63
2577.7599999904633,15.64
2580.4700000286102,15.66
2583.2000000476837,15.69
2588.409999847412,15.69
2591.0499999523163,15.71
2593.8499999046326,15.73
2596.7000000476837,15.73
2599.399999856949,15.73
2602.159999847412,15.76
2604.930000066757,15.76
2608.8399999141693,15.76
2612.359999895096,15.77
2615.680000066757,15.78
2618.7300000190735,15.79
2621.5599999427795,15.79
2624.8399999141693,15.82
2627.619999885559,15.82
2631.069999933243,15.82
2634.1299998760223,15.82
2636.7799999713898,15.82
2642.1399998664856,15.84
2645.2000000476837,15.84
2651.9900000095367,15.87
2652.0099999904633,15.87
2654.9500000476837,15.88
2657.6299998760223,15.9
2660.829999923706,15.9
2663.829999923706,15.9
2666.909999847412,15.9
2670.170000076294,15.92
2673.619999885559,15.92
2677.0499999523163,15.93
2679.7400000095367,15.93
2682.7400000095367,15.93
2689.1299998760223,15.95
2692.119999885559,15.98
2695.159999847412,15.99
2698.0899999141693,16.02
2701.119999885559,16.02
2706.409999847412,16.03
2709.3799998760223,16.03
2712.6299998760223,16.03
2715.369999885559,16.06
2718.3799998760223,16.08
2721.210000038147,16.08
2724.0199999809265,16.11
2726.9400000572205,16.11
2729.609999895096,16.13
2732.4800000190735,16.13
2735.6399998664856,16.13
2738.8099999427795,16.16
2741.819999933243,16.19
2744.960000038147,16.19
2748.0299999713898,16.19
2751.2999999523163,16.2
2753.909999847412,16.2
2756.569999933243,16.21
2762.399999856949,16.24
2765.5499999523163,16.25
2768.9700000286102,16.28
2771.7300000190735,16.28
2775.180000066757,16.28
2778.1900000572205,16.3
2780.9800000190735,16.3
2783.5099999904633,16.32
2786.319999933243,16.32
2789.1299998760223,16.32
2792.3399999141693,16.33
2795.180000066757,16.35
2802.170000076294,16.37
2805.3799998760223,16.39
2810.7300000190735,16.4
2813.7699999809265,16.4
2816.75,16.4
2819.899999856949,16.41
2822.649999856949,16.42
2825.869999885559,16.45
2828.9500000476837,16.47
2832.4800000190735,16.5
2835.359999895096,16.53
2838.2200000286102,16.56
2841.2300000190735,16.57
2843.9800000190735,16.57
2846.930000066757,16.57
2849.7200000286102,16.57
2852.420000076294,16.57
2857.7000000476837,16.58
2861.619999885559,16.58
2864.9700000286102,16.59
2869.039999961853,16.61
2871.819999933243,16.64
2874.7000000476837,16.65
2877.5299999713898,16.66
2880.5599999427795,16.67
2883.5299999713898,16.67
2889.430000066757,16.67
2889.8399999141693,16.68
2892.9800000190735,16.69
2896.819999933243,16.69
2899.7699999809265,16.7
2905.8499999046326,16.73
2908.6299998760223,16.73
2911.9400000572205,16.75
2915.5,16.75
2918.4900000095367,16.75
2921.3399999141693,16.76
2924.2599999904633,16.78
2927.319999933243,16.79
2930.3799998760223,16.79
2934.3899998664856,16.81
2940.710000038147,16.82
2941.079999923706,16.84
2944.829999923706,16.86
2948.0999999046326,16.89
2953.829999923706,16.9
2957.6900000572205,16.9
2961.6900000572205,16.9
2964.710000038147,16.9
2968.170000076294,16.93
2971.5499999523163,16.96
2974.9400000572205,16.97
2983.7999999523163,16.98
2986.7400000095367,17.01
2989.5099999904633,17.05
2992.539999961853,17.06
2996.2599999904633,17.06
2999.399999856949,17.07
3002.75,17.07
3005.7000000476837,17.09
3009.3499999046326,17.09
3012.420000076294,17.09
3015.3499999046326,17.1
3018.2699999809265,17.1
3024.4700000286102,17.11
3030.119999885559,17.11
3033.0899999141693,17.11
3036.2200000286102,17.11
3039.619999885559,17.11
3042.4800000190735,17.12
3049.8099999427795,17.14
3053.5299999713898,17.14
3057.319999933243,17.14
3060.7400000095367,17.15
3063.9900000095367,17.15
3067.109999895096,17.15
3069.930000066757,17.16
3072.819999933243,17.16
3075.920000076294,17.17
3078.9400000572205,17.2
3081.7599999904633,17.21
3087.7999999523163,17.23
3090.649999856949,17.24
3093.5599999427795,17.25
3097.2999999523163,17.26
3102.899999856949,17.26
3105.8799998760223,17.26
3108.7400000095367,17.26
3111.909999847412,17.29
3115.109999895096,17.29
3118.0999999046326,17.29
3121.0999999046326,17.3
3124.069999933243,17.32
3127.079999923706,17.33
3129.9700000286102,17.34
3132.9400000572205,17.34
3136.159999847412,17.37
3139.399999856949,17.39
3142.6900000572205,17.4
3149.3899998664856,17.41
3152.789999961853,17.42
3156.170000076294,17.45
3159.75,17.47
3162.8499999046326,17.48
3165.920000076294,17.48
3168.859999895096,17.51
3172.159999847412,17.51
3175.2400000095367,17.52
3178.2599999904633,17.52
3181.4800000190735,17.53
3184.670000076294,17.56
3187.659999847412,17.59
3190.909999847412,17.6
3193.9700000286102,17.61
3197.039999961853,17.63
3203.3399999141693,17.64
3206.7799999713898,17.64
3210.0299999713898,17.66
3213.329999923706,17.67
3216.569999933243,17.67
3219.680000066757,17.69
3222.789999961853,17.69
3225.7599999904633,17.7
3228.7999999523163,17.71
3231.829999923706,17.72
3234.920000076294,17.73
3238.0099999904633,17.73
3241.0899999141693,17.73
3244.0499999523163,17.73
3250.619999885559,17.73
3251.25,17.73
3258.420000076294,17.76
3261.869999885559,17.78
3265.1299998760223,17.79
3268.3799998760223,17.82
3272.1299998760223,17.85
3275.5099999904633,17.87
3279.2599999904633,17.87
3283.3399999141693,17.88
3286.579999923706,17.88
3289.6299998760223,17.88
3292.710000038147,17.89
3295.789999961853,17.89
3298.8099999427795,17.92
3302.0,17.92
3309.1299998760223,17.94
3312.399999856949,17.94
3315.909999847412,17.95
3319.119999885559,17.95
3322.2799999713898,17.97
3325.25,18.0
3328.7200000286102,18.02
3331.960000038147,18.04
3335.9400000572205,18.04
3339.0099999904633,18.04
3343.0299999713898,18.04
3346.7699999809265,18.07
3350.9400000572205,18.08
3357.789999961853,18.09
3361.170000076294,18.1
3364.579999923706,18.1
3367.6900000572205,18.11
3370.6900000572205,18.12
3374.7000000476837,18.15
3377.9400000572205,18.18
3382.069999933243,18.2
3385.569999933243,18.22
3389.0499999523163,18.23
3392.0299999713898,18.25
3395.5599999427795,18.27
3398.960000038147,18.29
3405.5299999713898,18.31
3408.9900000095367,18.33
3412.0599999427795,18.33
3418.069999933243,18.33
3419.9500000476837,18.34
3423.649999856949,18.34
3426.829999923706,18.34
3430.539999961853,18.37
3433.710000038147,18.37
3436.9400000572205,18.39
3443.0499999523163,18.4
3447.409999847412,18.42
3451.2999999523163,18.42
3454.710000038147,18.44
3461.180000066757,18.45
3465.4900000095367,18.45
3468.6299998760223,18.46
3471.9900000095367,18.49
3475.25,18.49
3478.5599999427795,18.49
3481.670000076294,18.5
3484.75,18.51
3487.8099999427795,18.51
3490.9900000095367,18.52
3494.3899998664856,18.52
3497.460000038147,18.53
3504.7300000190735,18.56
3508.1299998760223,18.6
3511.420000076294,18.62
3514.7000000476837,18.62
3517.8099999427795,18.62
3520.9400000572205,18.64
3524.0199999809265,18.64
3527.1399998664856,18.66
3530.5899999141693,18.67
3533.8899998664856,18.68
3541.399999856949,18.7
3541.619999885559,18.71
3544.869999885559,18.73
3548.0599999427795,18.73
3555.3899998664856,18.77
3559.3899998664856,18.79
3562.710000038147,18.8
3565.909999847412,18.8
3569.2300000190735,18.82
3573.0199999809265,18.82
3577.7599999904633,18.83
3581.5999999046326,18.83
3586.0899999141693,18.84
3589.3899998664856,18.84
3595.7599999904633,18.85
3599.0999999046326,18.85
3602.3899998664856,18.88
3606.0299999713898,18.89
3609.649999856949,18.9
3612.930000066757,18.9
3616.399999856949,18.9
3619.7799999713898,18.9
3623.2400000095367,18.91
3626.829999923706,18.93
3630.670000076294,18.94
3637.5099999904633,18.95
3641.119999885559,18.98
3644.7699999809265,19.01
3648.430000066757,19.01
3654.960000038147,19.02
3658.430000066757,19.03
3661.5599999427795,19.04
3664.8799998760223,19.04
3668.2699999809265,19.04
3671.960000038147,19.05
3676.25,19.06
3679.5099999904633,19.06
3685.8499999046326,19.07
3686.0299999713898,19.07
3689.680000066757,19.1
3693.1399998664856,19.12
3696.8499999046326,19.13
3704.0,19.17
3707.0999999046326,19.17
3710.7000000476837,19.17
3714.0299999713898,19.17
3717.2000000476837,19.17
3723.710000038147,19.18
3727.3899998664856,19.2
3730.7000000476837,19.21
3734.25,19.22
3737.670000076294,19.22
3741.2300000190735,19.23
3744.7999999523163,19.23
3748.159999847412,19.24
3751.819999933243,19.24
3755.430000066757,19.26
3758.7400000095367,19.26
3762.0299999713898,19.28
3765.819999933243,19.29
3772.170000076294,19.3
3775.829999923706,19.32
3779.109999895096,19.35
3782.619999885559,19.35
3786.3399999141693,19.35
3789.9500000476837,19.35
3793.4800000190735,19.36
3799.7300000190735,19.37
3800.0199999809265,19.39
3803.4400000572205,19.4
3806.9900000095367,19.4
3810.7400000095367,19.4
3814.659999847412,19.41
3821.210000038147,19.42
3824.619999885559,19.42
3827.909999847412,19.42
3832.0999999046326,19.45
3836.9700000286102,19.45
3844.119999885559,19.46
3844.8099999427795,19.49
3848.9700000286102,19.49
3852.5899999141693,19.5
3859.680000066757,19.5
3864.319999933243,19.5
3868.2200000286102,19.51
3871.9500000476837,19.53
3876.0199999809265,19.54
3883.619999885559,19.54
3886.9900000095367,19.55
3890.3499999046326,19.56
3894.069999933243,19.56
3898.0899999141693,19.56
3901.539999961853,19.58
3905.359999895096,19.61
3908.859999895096,19.61
3912.649999856949,19.61
3916.7200000286102,19.63
3921.149999856949,19.63
3925.5599999427795,19.64
3932.75,19.65
3939.7200000286102,19.66
3940.5499999523163,19.66
3944.869999885559,19.67
3948.960000038147,19.69
3952.3099999427795,19.71
3957.5099999904633,19.73
3961.619999885559,19.73
3965.5199999809265,19.74
3968.920000076294,19.75
3972.3399999141693,19.77
3976.159999847412,19.79
3985.149999856949,19.8
3989.079999923706,19.83
3993.7400000095367,19.83
3997.2000000476837,19.85
4000.710000038147,19.86
4008.2300000190735,19.86
4009.2799999713898,19.89
4012.5099999904633,19.91
4016.359999895096,19.92
4019.899999856949,19.95
4024.25,19.97
4027.7599999904633,20.0
4035.5899999141693,20.03
4039.25,20.03
4042.619999885559,20.03
4046.109999895096,20.04
4049.670000076294,20.08
4053.710000038147,20.08
4057.829999923706,20.08
4061.420000076294,20.08
4064.899999856949,20.09
4068.909999847412,20.09
4073.0,20.11
4076.609999895096,20.11
4084.659999847412,20.12
4088.2599999904633,20.13
4092.579999923706,20.13
4096.849999904633,20.14
4100.5599999427795,20.14
4103.930000066757,20.14
4110.7300000190735,20.14
4112.460000038147,20.14
4116.649999856949,20.16
4120.909999847412,20.16
4124.5199999809265,20.17
4128.789999961853,20.17
4132.680000066757,20.19
4136.27999997139,20.19
4143.789999961853,20.21
4147.5199999809265,20.22
4151.5199999809265,20.22
4155.159999847412,20.22
4158.990000009537,20.22
4167.039999961853,20.23
4171.069999933243,20.23
4175.639999866486,20.25
4179.200000047684,20.25
4182.77999997139,20.25
4186.339999914169,20.25
4190.0,20.26
4193.579999923706,20.26
4197.289999961853,20.26
4200.72000002861,20.26
4207.72000002861,20.26
4211.3099999427795,20.26
4214.859999895096,20.26
4218.430000066757,20.28
4222.210000038147,20.3
4225.77999997139,20.3
4229.25,20.32
4232.700000047684,20.32
4239.379999876022,20.32
4240.4800000190735,20.33
4244.609999895096,20.34
4252.089999914169,20.34
4255.549999952316,20.34
4262.22000002861,20.37
4263.47000002861,20.37
4267.450000047684,20.38
4271.27999997139,20.38
4274.869999885559,20.4
4278.539999961853,20.4
4282.960000038147,20.41
4286.4800000190735,20.43
4290.349999904633,20.43
4295.109999895096,20.44
4302.9400000572205,20.46
4306.97000002861,20.46
4310.920000076294,20.46
4315.359999895096,20.47
4319.210000038147,20.49
4323.5599999427795,20.5
4327.799999952316,20.52
4332.149999856949,20.53
4336.549999952316,20.53
4340.240000009537,20.53
4343.9400000572205,20.55
4347.659999847412,20.55
4351.819999933243,20.56
4359.6900000572205,20.56
4363.799999952316,20.59
4368.0599999427795,20.6
4372.460000038147,20.6
4380.049999952316,20.6
4384.2300000190735,20.62
4388.149999856949,20.62
4391.829999923706,20.65
4395.47000002861,20.65
4399.210000038147,20.66
4403.0,20.67
4409.960000038147,20.7
4411.619999885559,20.72
4416.149999856949,20.74
4424.409999847412,20.74
4428.77999997139,20.75
4432.25,20.75
4435.75,20.76
4439.25,20.76
4446.139999866486,20.76
4450.089999914169,20.76
4454.039999961853,20.76
4464.349999904633,20.78
4465.369999885559,20.81
4469.200000047684,20.81
4472.819999933243,20.84
4477.3099999427795,20.87
4481.1900000572205,20.88
4485.159999847412,20.89
4489.389999866486,20.89
4493.389999866486,20.91
4497.079999923706,20.92
4501.379999876022,20.92
4505.5599999427795,20.94
4513.2699999809265,20.94
4519.9400000572205,20.94
4520.97000002861,20.94
4525.210000038147,20.96
4529.0599999427795,20.96
4532.859999895096,20.97
4537.129999876022,20.99
4541.089999914169,21.01
4545.159999847412,21.01
4549.170000076294,21.01
4553.319999933243,21.03
4557.149999856949,21.04
4560.77999997139,21.04
4568.289999961853,21.04
4573.099999904633,21.07
4576.930000066757,21.09
4580.839999914169,21.09
4584.849999904633,21.09
4589.200000047684,21.11
4592.97000002861,21.13
4597.069999933243,21.16
4601.409999847412,21.16
4605.4400000572205,21.18
4609.859999895096,21.19
4617.379999876022,21.19
4621.210000038147,21.2
4625.170000076294,21.2
4629.609999895096,21.22
4634.0199999809265,21.24
4638.139999866486,21.25
4642.0199999809265,21.25
4649.0199999809265,21.25
4649.789999961853,21.27
4653.52999997139,21.27
4657.52999997139,21.28
4661.210000038147,21.28
4669.77999997139,21.29
4674.5599999427795,21.31
4678.569999933243,21.31
4683.109999895096,21.32
4687.119999885559,21.34
4690.849999904633,21.35
4695.319999933243,21.35
4699.5,21.35
4703.389999866486,21.35
4707.299999952316,21.36
4711.27999997139,21.36
4719.0599999427795,21.36
4723.450000047684,21.37
4727.5,21.37
4731.549999952316,21.4
4735.9400000572205,21.41
4739.629999876022,21.42
4743.210000038147,21.44
4747.139999866486,21.46
4751.170000076294,21.49
4754.77999997139,21.49
4759.2300000190735,21.49
4763.389999866486,21.49
4771.700000047684,21.5
4775.349999904633,21.53
4779.170000076294,21.55
4782.789999961853,21.55
4786.649999856949,21.56
4790.460000038147,21.56
4794.420000076294,21.57
4799.4400000572205,21.57
4805.049999952316,21.6
4808.869999885559,21.63
4817.119999885559,21.65
4821.02999997139,21.65
4825.6900000572205,21.66
4829.77999997139,21.67
4834.700000047684,21.67
4838.4400000572205,21.68
4842.339999914169,21.68
4846.609999895096,21.68
4850.430000066757,21.69
4854.389999866486,21.69
4861.819999933243,21.69
4865.47000002861,21.69
4869.409999847412,21.69
4873.430000066757,21.71
4878.1900000572205,21.71
4882.549999952316,21.71
4886.210000038147,21.74
4890.170000076294,21.74
4894.72000002861,21.75
4898.950000047684,21.75
4903.27999997139,21.76
4907.399999856949,21.79
4911.27999997139,21.8
4918.7300000190735,21.8
4922.869999885559,21.83
4927.369999885559,21.85
4931.4800000190735,21.88
4936.799999952316,21.9
4940.639999866486,21.91
4949.47000002861,21.92
4958.119999885559,21.92
4959.819999933243,21.93
4964.430000066757,21.94
4972.639999866486,21.96
4976.450000047684,21.97
4980.75,21.98
4985.339999914169,22.01
4989.119999885559,22.02
4996.950000047684,22.04

==> Experiment-Data/random_map_data_coverage.csv <==
Time, MapData
0.0,98.85375
8.150000095367432,98.226875
30.30999994277954,96.27125
49.47000002861023,94.940625
75.3899998664856,93.049375
91.12999987602234,92.138125
126.42000007629395,90.533125
135.77999997138977,90.314375
157.19000005722046,89.110625
166.5899999141693,88.72375
205.19000005722046,86.85125
219.7699999809265,86.339375
261.57999992370605,84.790625
291.5899999141693,83.985625
301.25999999046326,83.825625
343.0499999523163,83.22125
386.24000000953674,81.4775
416.5499999523163,80.124375
454.8899998664856,77.778125
466.25,77.68375
474.32999992370605,77.068125
511.32999992370605,76.180625
555.2799999713898,75.35375
599.4800000190735,74.4225
638.8399999141693,74.095
673.7599999904633,73.50125
714.7200000286102,72.8025
750.4400000572205,72.650625
774.0599999427795,72.438125
792.75,72.420625
836.9400000572205,71.826875
882.0099999904633,70.70625
892.6800000667572,70.53
937.9800000190735,70.380625
978.5699999332428,69.64
1033.1600000858307,69.319375
1045.1299998760223,68.89375
1079.5899999141693,68.49
1131.869999885559,67.9625
1143.670000076294,67.601875
1189.5199999809265,67.598125
1235.2300000190735,67.2525
1281.329999923706,67.2525
1312.6399998664856,65.94375
1359.039999961853,65.28625
1373.6500000953674,65.25625
1424.2699999809265,64.7475
1468.3799998760223,63.668125
1504.7400000095367,62.460625
1539.0599999427795,62.15125
1550.789999961853,62.15125
1592.0499999523163,62.103125
1637.9300000667572,60.893125
1686.039999961853,59.861875
1703.960000038147,59.8175
1755.210000038147,58.296875
1765.4300000667572,57.9725
1811.3499999046326,57.51625
1828.9300000667572,57.515
1879.789999961853,57.32375
1928.170000076294,56.790625
1978.3399999141693,56.643125
2009.079999923706,55.343125
2046.2999999523163,54.920625
2057.6900000572205,54.918125
2087.829999923706,54.041875
2133.2200000286102,54.031875
2179.7799999713898,53.39
2226.5899999141693,52.4175
2238.369999885559,52.411875
2285.2599999904633,51.984375
2306.0,51.9575
2352.5999999046326,51.856875
2402.9700000286102,51.771875
2420.9000000953674,51.6575
2470.8799998760223,51.404375
2519.0299999713898,50.92125
2565.6900000572205,50.445
2592.2000000476837,50.395625
2640.5899999141693,50.275
2687.369999885559,49.658125
2713.079999923706,49.488125
2761.170000076294,48.39375
2809.539999961853,48.39375
2857.3799998760223,47.3425
2903.9000000953674,47.21375
2953.170000076294,46.158125
2979.430000066757,45.87625
3034.569999933243,45.764375
3053.5499999523163,45.701875
3100.9500000476837,44.768125
3154.5499999523163,44.004375
3207.0099999904633,43.5375
3259.819999933243,43.2175
3307.4400000572205,43.043125
3355.9800000190735,42.924375
3404.069999933243,42.875625
3442.210000038147,42.388125
3460.3799998760223,41.82875
3506.25,40.88375
3557.1500000953674,39.44
3594.0999999046326,39.519375
3641.329999923706,39.12625
3653.5599999427795,39.12625
3705.4800000190735,38.746875
3722.289999961853,38.490625
3770.430000066757,38.489375
3819.5,38.279375
3858.7699999809265,37.80875
3887.5099999904633,37.578125
3931.5499999523163,37.309375
3983.9900000095367,37.2975
4034.569999933243,36.314375
4088.710000038147,36.100625
4148.5199999809265,36.095625
4170.910000085831,36.090625
4206.170000076294,35.42625
4250.849999904633,35.424375
4307.160000085831,35.405625
4360.75,35.2225
4379.2300000190735,35.110625
4425.109999895096,35.79625
4445.139999866486,35.745625
4460.2300000190735,35.69875
4517.619999885559,34.440625
4567.4800000190735,34.440625
4619.009999990463,34.44
4668.660000085831,34.439375
4718.4400000572205,34.435625
4769.97000002861,33.910624999999996
4815.900000095367,33.8475
4868.72000002861,33.011875
4917.660000085831,32.615625
4949.349999904633,31.695
4976.789999961853,31.241875
4995.710000038147,31.544375
5047.5599999427795,31.544375
5103.180000066757,31.438125
5160.680000066757,31.438125
5214.950000047684,31.438125
5265.27999997139,31.34875
5317.599999904633,31.22125
5366.039999961853,31.059375
5420.420000076294,30.7625
5472.27999997139,30.61375
5518.240000009537,30.37125
5547.4800000190735,30.04875
5599.920000076294,29.9325
5649.2300000190735,29.9325
5705.259999990463,29.9325
5762.0599999427795,29.90625
5794.349999904633,29.834375
5845.400000095367,29.834375
5905.569999933243,29.816875
5928.670000076294,29.291875
5982.02999997139,29.25875
6001.079999923706,29.039375
6055.0599999427795,28.964375
6109.200000047684,28.7675
6127.22000002861,28.894375
6199.359999895096,28.94875
